Migration as a Steady-State Execution Primitive: A Runtime for Virtual Stationarity in Low-Earth Orbit

Low Earth Orbit (LEO) satellite mega-constellations enable orbital edge computing for latency-critical geocentric applications, but satellite motion compresses line-of-sight communication windows to mere minutes. To maintain logical geographic proximity, a paradigm termed Virtual Stationarity (VS), applications must continuously migrate across passing satellites in the constellation. Traditional live migration mechanisms optimize individually initiated relocations or replication, but not the continuous handover between successive hosts that orbital motion requires. We reformulate live migration as a steady-state execution model and introduce a novel virtual stationarity runtime paradigm. We formalize the viability of continuous migration through a lightweight model capturing latency and availability service-level objectives (SLOs), continuous migration overhead, and the convergence bound of state replay. To satisfy these constraints, we derive a Virtual Stationarity Runtime (VSR) framework whose Migration Membrane combines Capability Virtualization and Continuous State Projection to rebind host resources and reconstruct evolving execution on a successor. Evaluation on physical heterogeneous hosts shows 95th-percentile downtime below 6 milliseconds across 300 recurrent handovers, migration time effectively invariant to memory-write rate, and no cumulative growth in migration time or continuation state. A 1,600-satellite simulation further confirms completion within orbital handover windows.

==> evaluation/experiments/baseline-compare/normalized_data_rate.csv <==
rate,membrane_factor,precopy_factor,stopcopy_duration,membrane_duration,precopy_duration
10,1.0119,1.0927,2358.4,2386.36,2577.05
20,1.0095,1.2051,2365.45,2387.94,2850.65
30,1.0099,1.3498,2360.06,2383.37,3185.58
40,1.0128,1.54,2356.67,2386.73,3629.36
50,1.0095,1.7684,2365.88,2388.28,4183.85
60,1.0059,2.0945,2373.43,2387.4,4971.08
70,1.0131,2.576,2356.98,2387.95,6071.66
80,1.011,3.3821,2361.46,2387.47,7986.76
90,1.0118,4.7713,2361.79,2389.55,11268.9
100,1.0125,8.3186,2363.58,2393.04,19661.67
110,1.0164,36.6764,2355.64,2394.27,86396.28
120,1.0137,,2363.96,2396.38,
130,1.0194,,2354.97,2400.6,
140,1.0129,,2368.7,2399.16,


==> evaluation/experiments/macro/paretonormal/10ms_900s_macro_latencies.csv <==
step,median,p5,p95,packet_count
0.0,10.9775,6.0313,14.1987,8704
2.0,9.2616,5.8738,11.3484,9317
4.0,9.1788,5.0336,12.512,10305
6.0,12.5366,10.6244,14.3646,9366
8.0,6.3781,5.0,9.6075,9569
10.0,6.1577,4.9598,7.6447,9383
12.0,5.8903,4.8999,7.1861,9279
14.0,6.0693,4.9605,7.4622,9265
16.0,6.1268,4.989,7.4656,9714
18.0,6.0611,4.9536,7.3699,9426
20.0,6.2585,5.0086,7.7741,9794
22.0,5.9377,4.9115,7.1798,9556
24.0,6.1114,4.9739,7.427,9430
26.0,5.8856,4.936,7.096,9517
28.0,5.8859,4.9248,7.0998,9807
30.0,5.9135,4.9223,7.1406,9777
32.0,6.1982,4.9956,7.6876,10133
34.0,5.9615,4.9354,7.2429,9629
36.0,5.958,4.9411,7.2379,9778
38.0,5.8982,4.9413,7.1012,9881
40.0,5.9331,4.9506,7.1915,9899
42.0,5.9898,4.9591,7.3042,10219
44.0,5.9376,4.9254,7.2102,10014
46.0,5.9165,4.9335,7.1704,9600
48.0,5.9647,4.9319,7.2034,9437
50.0,6.0092,4.9646,7.331,9398
52.0,6.0752,4.9857,7.3918,9409
54.0,5.9225,4.9042,7.1797,9534
56.0,5.8921,4.8985,7.1675,9211
58.0,5.8834,4.9038,7.1307,9210
60.0,5.8697,4.892,7.1599,8881
62.0,6.0114,4.9419,7.3309,8893
64.0,5.8962,4.9031,7.1487,9144
66.0,6.0744,4.9466,7.5642,10124
68.0,6.1745,4.9633,7.6757,9893
70.0,5.9632,4.8909,7.3539,9351
72.0,6.1709,4.9577,7.6888,9533
74.0,5.9753,4.8722,7.3974,9072
76.0,5.9998,4.8823,7.5455,9338
78.0,6.0239,4.8821,7.451,9506
80.0,6.162,4.9235,7.7021,9394
82.0,6.1166,4.8826,7.6754,9516
84.0,6.0917,4.8963,7.656,9778
86.0,6.1403,4.86,7.8597,9278
88.0,6.1222,4.8643,7.7128,9291
90.0,6.1158,4.8292,7.8095,9572
92.0,6.2082,4.866,8.0253,9672
94.0,6.2327,4.8808,8.0958,9703
96.0,6.2044,4.866,8.126,9786
98.0,6.2258,4.8449,8.1997,9247
100.0,6.2377,4.8607,8.2518,9751
102.0,6.3183,4.8709,8.4451,9540
104.0,6.3292,4.8325,8.5201,9912
106.0,6.3595,4.8908,8.5276,9831
108.0,6.2912,4.8505,8.5058,9492
110.0,6.4507,4.9338,8.7995,9270
112.0,6.455,4.8895,8.9003,9193
114.0,6.4996,4.9277,8.9629,9162
116.0,6.5994,4.9663,9.0805,9228
118.0,6.5115,4.9302,9.0256,9242
120.0,6.5092,4.8716,9.1757,8840
122.0,6.7204,5.0808,9.2477,8708
124.0,6.5239,4.9425,8.8744,8736
126.0,6.2171,4.8634,8.3913,8804
128.0,6.2248,4.8752,8.0693,9570
130.0,6.2608,4.8638,8.099,10080
132.0,6.2077,4.8835,7.9751,9217
134.0,6.1407,4.8455,7.92,9577
136.0,6.1638,4.8815,7.824,9010
138.0,6.2196,4.8864,8.0425,9391
140.0,6.0319,4.8317,7.568,9266
142.0,6.2238,4.9286,7.8342,9513
144.0,6.0011,4.8693,7.4865,9459
146.0,6.1868,4.9339,7.7315,9747
148.0,6.1692,4.9539,7.7018,9350
150.0,5.9304,4.871,7.2658,9369
152.0,5.9764,4.8975,7.3741,9450
154.0,5.9518,4.9132,7.33,9813
156.0,5.981,4.9138,7.3093,9762
158.0,6.0587,4.9405,7.5498,10044
160.0,6.0724,4.9737,7.3958,9496
162.0,6.0673,4.9589,7.5123,9873
164.0,5.9802,4.9434,7.2917,9818
166.0,5.9595,4.9471,7.2278,9981
168.0,5.9734,4.9428,7.3054,10181
170.0,5.888,4.934,7.1088,9896
172.0,5.8707,4.925,7.0263,9627
174.0,5.8975,4.9383,7.1537,9321
176.0,5.836,4.9289,6.9859,9396
178.0,5.8648,4.9374,7.0542,9502
180.0,5.8856,4.9322,7.0785,9585
182.0,5.8988,4.9164,7.0545,9090
184.0,5.9092,4.9316,7.1724,9256
186.0,5.7692,4.9188,6.8545,8937
188.0,5.811,4.9364,6.9728,8988
190.0,5.9458,4.9633,7.1405,9327
192.0,6.118,4.9896,7.4324,10341
194.0,6.0672,4.9767,7.3765,9652
196.0,6.0876,4.9631,7.4486,9620
198.0,5.9947,4.9516,7.2809,9421
200.0,6.0478,4.9775,7.4015,9282
202.0,6.058,4.9769,7.3445,9402
204.0,5.9762,4.9466,7.2248,9694
206.0,5.839,4.916,7.0099,9407
208.0,5.9103,4.935,7.1607,9733
210.0,5.9272,4.93,7.1954,9656
212.0,5.9298,4.9053,7.1841,9418
214.0,6.0873,4.9457,7.534,9442
216.0,5.9796,4.9082,7.3451,9701
218.0,5.9416,4.9101,7.2676,9733
220.0,6.0866,4.9318,7.6066,10041
222.0,6.1166,4.9187,7.5625,9630
224.0,6.1689,4.9285,7.7146,9613
226.0,6.0497,4.8938,7.4646,9797
228.0,6.1124,4.9024,7.5853,9743
230.0,6.2452,4.9351,7.8932,10178
232.0,6.2858,4.9524,7.9051,9828
234.0,6.2829,4.9291,7.859,9547
236.0,6.2433,4.9052,7.8988,9346
238.0,6.2197,4.9033,7.9391,9259
240.0,6.0886,4.86,7.7886,9290
242.0,6.0729,4.8222,7.7661,9374
244.0,6.0894,4.8458,7.8807,9167
246.0,6.2656,4.8715,8.2684,9037
248.0,6.0907,4.8243,7.9379,8747
250.0,6.1497,4.8648,8.0827,8745
252.0,6.1796,4.8443,8.2023,8843
254.0,6.307,4.8893,8.4123,9834
256.0,6.4181,4.9103,8.6848,9876
258.0,6.2791,4.8602,8.5176,9074
260.0,6.3809,4.8967,8.6199,9514
262.0,6.3396,4.8281,8.6782,8772
264.0,6.4941,4.9055,9.0258,9214
266.0,6.4703,4.8838,9.0345,9211
268.0,6.5127,4.8994,9.1239,9295
270.0,6.5952,4.9264,9.2245,9292
272.0,6.9332,5.1865,9.4154,9625
274.0,6.661,5.0306,9.0991,9161
276.0,6.1712,4.8289,8.1497,9235
278.0,6.2229,4.8659,8.0667,9543
280.0,6.307,4.9118,8.1007,9660
282.0,6.2882,4.9137,8.1373,9750
284.0,6.3408,4.9144,8.1184,9833
286.0,6.2496,4.9193,8.0062,9326
288.0,6.3177,4.9548,8.0295,9798
290.0,6.2828,4.92,7.956,9667
292.0,6.2366,4.918,7.9197,9978
294.0,6.0448,4.8768,7.5762,9990
296.0,6.086,4.9021,7.5866,9628
298.0,6.1441,4.929,7.6067,9468
300.0,6.0022,4.8933,7.4194,9373
302.0,6.0105,4.9157,7.3917,9369
304.0,6.033,4.9356,7.4476,9455
306.0,5.909,4.9084,7.1644,9561
308.0,5.8545,4.8948,7.1101,8973
310.0,5.8337,4.9018,7.0828,9041
312.0,5.8486,4.8966,7.0864,8918
314.0,5.81,4.9054,6.9574,8986
316.0,5.9721,4.9592,7.2915,9563
318.0,6.2034,4.9897,7.6978,10305
320.0,5.9195,4.9186,7.1511,9474
322.0,6.115,5.0026,7.5208,9677
324.0,5.8476,4.9224,6.9748,9309
326.0,5.8315,4.9169,7.0416,9459
328.0,5.8428,4.912,7.027,9266
330.0,5.9355,4.9309,7.1421,9727
332.0,5.9016,4.9188,7.1338,9485
334.0,5.9627,4.9417,7.2071,9847
336.0,5.8424,4.9198,6.9697,9572
338.0,5.8522,4.9321,6.9831,9418
340.0,5.8722,4.9361,7.0356,9561
342.0,5.8846,4.9354,7.082,9858
344.0,5.9344,4.9422,7.1502,9814
346.0,5.9663,4.9373,7.222,10123
348.0,6.0024,4.9357,7.2987,9554
350.0,6.1588,4.9786,7.5787,9887
352.0,5.9129,4.9384,7.1431,9774
354.0,5.9584,4.951,7.2406,9990
356.0,5.9349,4.9248,7.2164,10179
358.0,5.984,4.9411,7.3213,9971
360.0,5.9522,4.9343,7.2381,9593
362.0,6.0384,4.9512,7.3776,9340
364.0,5.9514,4.9201,7.2954,9388
366.0,6.0353,4.9269,7.4151,9450
368.0,5.9719,4.9108,7.3394,9446
370.0,6.0548,4.9413,7.4396,9085
372.0,6.107,4.9367,7.5135,9184
374.0,6.0028,4.8953,7.4565,8839
376.0,5.9518,4.8692,7.4015,8894
378.0,6.1766,4.9162,7.7233,9077
380.0,6.3408,4.9338,7.951,10198
382.0,6.0824,4.8607,7.685,9676
384.0,6.068,4.8728,7.7198,9466
386.0,6.0916,4.8752,7.7527,9320
388.0,6.0369,4.8503,7.7289,9098
390.0,6.0986,4.8263,7.9203,9257
392.0,6.1359,4.8492,7.8967,9528
394.0,6.1129,4.8162,7.903,9222
396.0,6.2382,4.8648,8.0641,9590
398.0,6.203,4.8456,8.1384,9579
400.0,6.4072,4.9007,8.4751,9245
402.0,6.2501,4.8543,8.3369,9209
404.0,6.3324,4.8593,8.5131,9531
406.0,6.3165,4.8746,8.5133,9636
408.0,6.4497,4.9084,8.7672,9751
410.0,6.4479,4.917,8.7981,9573
412.0,6.4068,4.9054,8.8512,9315
414.0,6.5298,4.9249,9.0199,9608
416.0,6.4757,4.9137,8.9945,9510
418.0,6.5776,4.9394,9.1933,9880
420.0,6.6162,4.9765,9.266,9776
422.0,6.8402,5.1588,9.2458,9388
424.0,6.3841,4.9119,8.5323,9253
426.0,6.1735,4.8602,8.0409,9281
428.0,6.2715,4.9064,8.1888,9246
430.0,6.1751,4.825,8.1009,9420
432.0,6.1177,4.8508,7.756,9256
434.0,6.0398,4.8257,7.7082,9047
436.0,6.1102,4.8677,7.8601,8738
438.0,5.9778,4.8324,7.5468,8886
440.0,5.9929,4.8268,7.4186,8911
442.0,6.1386,4.8924,7.7255,9813
444.0,6.102,4.896,7.6849,10102
446.0,5.9972,4.8963,7.4272,9227
448.0,5.9878,4.8736,7.4447,9649
450.0,5.8908,4.8722,7.1964,8978
452.0,5.9518,4.8866,7.3821,9504
454.0,6.0855,4.9552,7.4613,9357
456.0,6.1187,4.9752,7.505,9584
458.0,5.9601,4.9185,7.2902,9554
460.0,6.0165,4.916,7.3544,9826
462.0,5.9143,4.89,7.2049,9391
464.0,5.9027,4.9038,7.1472,9477
466.0,5.9152,4.9305,7.1549,9511
468.0,6.1144,4.9815,7.4967,9835
470.0,5.9345,4.9386,7.1757,9883
472.0,5.9584,4.959,7.2507,9989
474.0,5.8452,4.9012,7.0181,9544
476.0,5.9424,4.945,7.2192,9950
478.0,5.8988,4.9376,7.1489,9823
480.0,5.9513,4.944,7.1789,10071
482.0,5.9405,4.9673,7.2251,10102
484.0,5.8864,4.9392,7.0577,9875
486.0,5.856,4.9344,6.9982,9607
488.0,5.899,4.9494,7.0899,9377
490.0,5.8321,4.9274,6.9592,9433
492.0,5.8621,4.9251,7.0609,9404
494.0,5.8717,4.9352,7.0384,9631
496.0,5.7993,4.9004,6.9103,9088
498.0,6.0682,4.9901,7.3959,9159
500.0,5.8909,4.9378,7.0648,8869
502.0,6.0177,4.9714,7.259,8987
504.0,6.113,4.9963,7.4573,9461
506.0,6.2874,5.0463,7.7877,10267
508.0,6.1508,4.9625,7.5513,9588
510.0,6.1978,4.9863,7.6654,9620
512.0,5.9294,4.9057,7.2504,9378
514.0,5.8971,4.8939,7.2426,9206
516.0,6.0379,4.9268,7.4347,9303
518.0,6.0032,4.918,7.3717,9694
520.0,6.1594,4.9406,7.5932,9333
522.0,6.0986,4.9015,7.5741,9768
524.0,6.1846,4.9496,7.761,9465
526.0,6.096,4.9218,7.6266,9332
528.0,6.0277,4.873,7.5501,9439
530.0,6.256,4.9379,7.9088,9704
532.0,6.0762,4.8708,7.6351,9638
534.0,6.1734,4.877,7.9147,9962
536.0,6.073,4.8252,7.7121,9528
538.0,6.2067,4.8626,8.0469,9635
540.0,6.1799,4.8532,7.9276,9695
542.0,6.2319,4.8458,8.1116,9687
544.0,6.3216,4.8643,8.3102,10022
546.0,6.2546,4.8722,8.2044,9872
548.0,6.1979,4.8206,8.1843,9421
550.0,6.2313,4.855,8.4282,9264
552.0,6.2306,4.8719,8.3317,9195
554.0,6.4303,4.907,8.7674,9139
556.0,6.4693,4.9149,8.6983,9320
558.0,6.3144,4.8788,8.5857,9035
560.0,6.3597,4.8662,8.7109,8977
562.0,6.3418,4.8796,8.7922,8686
564.0,6.426,4.8625,9.1016,8660
566.0,6.4341,4.9191,9.0715,8855
568.0,6.8204,5.0652,9.3989,9907
570.0,7.5189,5.3558,10.5966,9679
572.0,6.7169,5.0466,9.275,9152
574.0,6.427,4.9042,8.5664,9409
576.0,6.1356,4.815,8.041,8986
578.0,6.3143,4.9023,8.21,9187
580.0,6.3109,4.9278,8.4055,9269
582.0,6.2273,4.8812,8.0452,9359
584.0,6.2402,4.8909,8.0809,9498
586.0,6.1472,4.8615,7.8437,9756
588.0,6.1484,4.8853,7.8236,9318
590.0,6.2456,4.9209,7.9739,9322
592.0,6.0328,4.8468,7.5983,9604
594.0,6.1603,4.9211,7.7885,9711
596.0,6.0399,4.8819,7.5534,9772
598.0,6.015,4.8658,7.4803,9926
600.0,5.9973,4.8809,7.4045,9401
602.0,6.2317,4.9632,7.7518,9895
604.0,6.196,4.9676,7.661,9688
606.0,5.9882,4.8938,7.4103,10099
608.0,6.133,4.9666,7.5321,10012
610.0,6.1568,4.9832,7.5631,9699
612.0,6.0587,4.9473,7.3786,9499
614.0,5.8989,4.9084,7.1826,9391
616.0,5.8715,4.9138,7.1321,9433
618.0,5.8532,4.9077,7.0788,9490
620.0,6.0843,4.9722,7.4108,9515
622.0,5.8304,4.913,7.0108,9075
624.0,5.9441,4.9451,7.1742,8982
626.0,5.854,4.9111,7.0733,8969
628.0,5.9639,4.9324,7.2041,8967
630.0,6.0332,4.9516,7.3518,9711
632.0,6.0455,4.9549,7.3908,10256
634.0,5.8831,4.9191,7.091,9412
636.0,5.9343,4.9312,7.2247,9720
638.0,5.8307,4.9178,6.9949,9152
640.0,5.9003,4.9319,7.2105,9518
642.0,6.0167,4.9491,7.2832,9357
644.0,5.9317,4.9344,7.1468,9607
646.0,5.9174,4.9321,7.1846,9528
648.0,5.9166,4.9262,7.1716,9816
650.0,5.8948,4.9257,7.1583,9448
652.0,5.9073,4.8962,7.147,9435
654.0,5.9474,4.8936,7.2288,9501
656.0,6.0043,4.9177,7.3557,9837
658.0,5.958,4.9131,7.2575,9760
660.0,6.0375,4.9263,7.4013,10045
662.0,5.9473,4.8818,7.2754,9480
664.0,6.0099,4.8986,7.4153,9855
666.0,5.9795,4.8779,7.3911,9724
668.0,6.0203,4.8883,7.4256,9959
670.0,6.0933,4.891,7.6246,10083
672.0,6.0439,4.8902,7.5053,9803
674.0,6.0898,4.8992,7.6156,9530
676.0,6.0076,4.8437,7.5395,9223
678.0,6.0469,4.8579,7.6206,9255
680.0,6.0178,4.8204,7.59,9360
682.0,6.127,4.8613,7.9618,9412
684.0,5.9922,4.8227,7.606,8956
686.0,6.0891,4.8641,7.8618,9089
688.0,6.0134,4.817,7.7504,8755
690.0,6.2052,4.8532,8.0383,8815
692.0,6.3339,4.9294,8.2588,9115
694.0,6.3065,4.8611,8.3007,10158
696.0,6.2682,4.8301,8.2678,9366
698.0,6.3086,4.8546,8.4542,9476
700.0,6.376,4.8868,8.481,9165
702.0,6.4251,4.9151,8.8194,9103
704.0,6.3712,4.8486,8.6598,9168
706.0,6.4239,4.9022,8.7855,9386
708.0,6.3664,4.8581,8.7744,9195
710.0,6.4214,4.8908,8.8285,9466
712.0,6.4756,4.8789,8.979,9385
714.0,6.5714,4.9607,9.2948,9198
716.0,6.6285,4.9361,9.3018,9155
718.0,6.8585,5.1487,9.3791,9466
720.0,6.7203,5.0124,9.2008,9555
722.0,6.4349,4.9251,8.7884,9784
724.0,6.2261,4.8668,8.2032,9562
726.0,6.2752,4.8466,8.2213,9430
728.0,6.4363,4.928,8.5509,9680
730.0,6.2578,4.8574,8.1355,9666
732.0,6.2137,4.8514,8.1034,10057
734.0,6.1424,4.8564,7.8433,9828
736.0,6.0621,4.8319,7.717,9454
738.0,6.0862,4.8602,7.7612,9326
740.0,6.0143,4.8561,7.5673,9283
742.0,6.0284,4.8485,7.6344,9275
744.0,6.0236,4.8642,7.5379,9457
746.0,5.9697,4.8411,7.4729,9202
748.0,5.9816,4.8672,7.4816,9129
750.0,5.8724,4.8525,7.2336,8814
752.0,5.9692,4.8958,7.4234,8889
754.0,6.1486,4.9377,7.6724,8956
756.0,6.0964,4.9298,7.5599,9986
758.0,6.2356,4.9639,7.762,10058
760.0,6.0908,4.951,7.5412,9228
762.0,6.063,4.938,7.5092,9722
764.0,6.0016,4.9321,7.3849,8993
766.0,6.0122,4.9334,7.4021,9466
768.0,5.933,4.8979,7.2294,9463
770.0,6.1037,4.9495,7.4821,9515
772.0,6.1592,4.9635,7.558,9582
774.0,6.2402,4.9971,7.7096,9890
776.0,6.0164,4.9116,7.2962,9404
778.0,6.1013,4.9548,7.4485,9374
780.0,6.0348,4.9564,7.3796,9680
782.0,5.9344,4.9287,7.2089,9771
784.0,5.9639,4.9275,7.2916,9855
786.0,6.0741,4.9635,7.4313,9981
788.0,6.0654,4.9724,7.4125,9396
790.0,6.1943,4.9969,7.732,9950
792.0,6.0314,4.9563,7.3579,9815
794.0,6.1072,4.9606,7.5934,10025
796.0,6.0516,4.9572,7.4546,10057
798.0,5.932,4.9116,7.2353,9752
800.0,6.0876,4.9735,7.4937,9489
802.0,5.9956,4.9185,7.3612,9370
804.0,6.0437,4.9425,7.4347,9346
806.0,6.0063,4.9279,7.4105,9429
808.0,6.1474,4.9551,7.5758,9568
810.0,5.9883,4.896,7.3678,8969
812.0,6.0131,4.8965,7.4147,8991
814.0,5.9976,4.8721,7.4674,8878
816.0,6.1044,4.9064,7.6031,8945
818.0,5.9891,4.8728,7.5115,9453
820.0,6.1738,4.9202,7.8329,10186
822.0,6.0287,4.8686,7.5324,9395
824.0,6.2457,4.9223,8.0184,9572
826.0,6.2674,4.9308,8.0354,9209
828.0,6.2773,4.9452,8.06,9304
830.0,6.1581,4.8732,7.8467,9101
832.0,6.1904,4.8615,7.9725,9567
834.0,6.2166,4.8817,8.0301,9298
836.0,6.3788,4.9274,8.3793,9642
838.0,6.2198,4.8737,8.0992,9374
840.0,6.3964,4.9228,8.4407,9222
842.0,6.2862,4.8712,8.3201,9372
844.0,6.3097,4.8681,8.3966,9642
846.0,6.4123,4.9091,8.5882,9550
848.0,6.416,4.8948,8.6967,9912
850.0,6.3643,4.9094,8.6215,9295
852.0,6.518,4.9286,8.8765,9600
854.0,6.462,4.9042,8.8649,9575
856.0,6.5121,4.9154,9.0358,9668
858.0,6.5139,4.919,9.0192,9912
860.0,6.4892,4.8886,9.0628,9725
862.0,6.576,4.9399,9.2717,9327
864.0,6.8959,5.0975,9.7716,9077
866.0,7.2344,5.2902,9.8806,9124
868.0,6.4665,4.9134,8.9343,9103
870.0,6.2988,4.8541,8.5717,9318
872.0,6.2278,4.8396,8.3906,8956
874.0,6.2818,4.8676,8.47,9042
876.0,6.2856,4.8849,8.2632,8678
878.0,6.2906,4.8733,8.3128,8800
880.0,6.331,4.8786,8.2921,8953
882.0,6.4015,4.9358,8.3123,10126
884.0,6.279,4.8575,8.2462,9577
886.0,6.2337,4.858,8.0925,9417
888.0,6.1618,4.8833,7.9092,9311
890.0,6.1195,4.8587,7.8849,9072
892.0,6.1892,4.8952,7.9178,9261
894.0,6.0914,4.8827,7.7489,9520
896.0,6.0346,4.8538,7.5561,9286
898.0,6.179,4.8978,7.8396,9640
900.0,6.2534,4.9069,7.9555,9055


==> evaluation/experiments/macro/paretonormal/14ms_900s_macro_latencies.csv <==
step,median,p5,p95,packet_count
0.0,6.008,3.5019,8.6285,8730
2.0,6.7971,5.4379,8.4853,9333
4.0,8.8277,4.6741,12.2017,10307
6.0,12.5475,10.6411,14.4066,9391
8.0,7.5104,5.2772,12.5178,9272
10.0,6.9705,5.0844,10.1506,9025
12.0,6.8846,5.0482,10.0526,8921
14.0,6.806,5.0573,10.0442,8946
16.0,6.7604,5.0159,9.8015,9423
18.0,6.6917,4.9782,9.7261,9100
20.0,6.7148,5.0062,9.5944,9428
22.0,6.5976,4.9712,9.4441,9242
24.0,6.7336,5.0176,9.5689,9159
26.0,6.6282,4.9702,9.4086,9220
28.0,6.5198,4.8919,9.1353,9470
30.0,6.5594,4.9282,9.2603,9510
32.0,6.4944,4.887,9.0194,9820
34.0,6.3559,4.8519,8.8587,9309
36.0,6.6467,4.974,9.1652,9544
38.0,6.4236,4.8726,8.758,9637
40.0,6.4802,4.914,8.7338,9654
42.0,6.3584,4.8705,8.503,9953
44.0,6.2652,4.8359,8.3266,9800
46.0,6.3583,4.8792,8.5168,9379
48.0,6.3671,4.8888,8.37,9226
50.0,6.2064,4.833,8.1943,9222
52.0,6.1218,4.8431,8.0435,9244
54.0,6.1136,4.8317,7.9369,9371
56.0,6.1154,4.8382,7.9242,9050
58.0,6.0288,4.835,7.7393,9090
60.0,5.9853,4.8133,7.6442,8771
62.0,5.9705,4.8113,7.5693,8791
64.0,6.0314,4.8434,7.5874,9069
66.0,6.2918,4.9298,8.0541,10042
68.0,6.1451,4.8785,7.8115,9837
70.0,5.9694,4.8579,7.4726,9312
72.0,6.186,4.9361,7.8594,9520
74.0,5.9406,4.8593,7.3098,9067
76.0,5.9689,4.8952,7.4355,9341
78.0,5.9419,4.8594,7.2987,9511
80.0,5.9411,4.8857,7.264,9445
82.0,5.9654,4.8997,7.3387,9573
84.0,6.083,4.9456,7.5187,9859
86.0,5.9009,4.8919,7.2122,9363
88.0,5.9018,4.8962,7.1844,9396
90.0,6.1267,4.9752,7.5018,9703
92.0,6.1571,4.9861,7.5676,9815
94.0,6.1193,4.9699,7.5673,9883
96.0,6.0174,4.948,7.3626,9935
98.0,5.9368,4.9075,7.1917,9420
100.0,6.2003,4.988,7.6653,9964
102.0,6.1656,4.9896,7.5933,9733
104.0,5.9913,4.9568,7.2846,10141
106.0,6.0873,4.9809,7.4386,10062
108.0,6.1111,4.971,7.4089,9727
110.0,6.0478,4.9524,7.3709,9501
112.0,6.0561,4.9636,7.407,9453
114.0,6.036,4.9775,7.3207,9432
116.0,6.0426,4.9578,7.3609,9520
118.0,6.0075,4.9536,7.2842,9502
120.0,5.8076,4.9128,6.992,9098
122.0,5.9331,4.9409,7.1898,8945
124.0,5.8179,4.8963,7.0639,8965
126.0,5.8555,4.879,7.0231,8957
128.0,6.0036,4.9053,7.3877,9728
130.0,6.0828,4.9243,7.5119,10214
132.0,5.9352,4.9067,7.2342,9343
134.0,6.0124,4.9092,7.3867,9649
136.0,5.9302,4.8791,7.2512,9106
138.0,6.0849,4.9155,7.6009,9448
140.0,6.0828,4.9349,7.5151,9287
142.0,6.0907,4.9264,7.5299,9541
144.0,5.9967,4.8732,7.4407,9465
146.0,6.0215,4.8634,7.5015,9749
148.0,5.9902,4.8678,7.4625,9362
150.0,6.1012,4.8906,7.6323,9318
152.0,6.138,4.8795,7.791,9415
154.0,6.0834,4.8535,7.7071,9746
156.0,6.0971,4.8707,7.7043,9662
158.0,6.1836,4.8794,7.9589,9938
160.0,6.1116,4.85,7.8123,9379
162.0,6.3737,4.9091,8.3375,9743
164.0,6.3364,4.8883,8.4944,9653
166.0,6.2138,4.8545,8.1309,9810
168.0,6.271,4.8594,8.2668,9956
170.0,6.2544,4.8596,8.2797,9676
172.0,6.3712,4.8729,8.3989,9432
174.0,6.3044,4.8648,8.4417,9106
176.0,6.2391,4.8369,8.3766,9177
178.0,6.3263,4.8495,8.6205,9267
180.0,6.329,4.8641,8.6579,9349
182.0,6.3242,4.8322,8.6535,8786
184.0,6.4095,4.8888,8.8407,8973
186.0,6.3729,4.8852,8.8659,8647
188.0,6.4851,4.9055,9.1092,8707
190.0,6.5873,4.9372,9.1978,9013
192.0,6.7014,5.0134,9.4684,9986
194.0,6.7719,5.0442,9.5909,9331
196.0,6.7076,4.9766,9.6025,9261
198.0,6.678,4.987,9.7332,9076
200.0,6.7421,4.9861,9.832,9001
202.0,6.8654,5.0808,10.0145,9054
204.0,6.8954,5.1104,10.1186,9350
206.0,6.8893,5.0708,10.1882,9050
208.0,6.9796,5.1244,10.3273,9382
210.0,7.134,5.2242,10.553,9290
212.0,7.0678,5.1626,10.5222,9062
214.0,7.0622,5.157,10.6126,9075
216.0,7.2784,5.2731,10.8556,9316
218.0,7.2486,5.2389,10.9131,9357
220.0,7.304,5.3119,11.1158,9659
222.0,7.2939,5.2777,11.0675,9296
224.0,7.3915,5.3121,11.2092,9247
226.0,7.5376,5.3958,11.4223,9411
228.0,7.4634,5.4101,11.4878,9327
230.0,7.6915,5.4657,11.7524,9789
232.0,7.7454,5.5123,11.7529,9448
234.0,7.6248,5.491,11.7372,9179
236.0,7.7606,5.53,11.9652,8999
238.0,7.7625,5.6005,11.945,8913
240.0,7.9151,5.6389,12.2602,8945
242.0,7.9493,5.6487,12.2715,8980
244.0,8.0135,5.7064,12.5098,8811
246.0,7.9475,5.6947,12.2858,8733
248.0,7.6968,5.5989,11.5263,8510
250.0,6.9724,5.1097,10.5923,8578
252.0,6.5571,4.9245,9.3908,8774
254.0,6.7578,5.0255,9.4251,9750
256.0,6.6487,4.9996,9.2165,9829
258.0,6.3965,4.9048,8.8129,9011
260.0,6.4383,4.8702,8.8682,9482
262.0,6.4227,4.8844,8.8232,8815
264.0,6.3528,4.8753,8.6444,9256
266.0,6.3319,4.8875,8.4459,9275
268.0,6.2948,4.8711,8.5534,9364
270.0,6.3668,4.884,8.5238,9388
272.0,6.4602,4.9072,8.5898,9724
274.0,6.174,4.8305,8.0922,9235
276.0,6.2552,4.8735,8.1694,9216
278.0,6.1596,4.8473,8.0418,9557
280.0,6.158,4.8403,7.8991,9624
282.0,6.2961,4.9176,8.2671,9718
284.0,6.2581,4.9112,8.0363,9834
286.0,6.0411,4.8517,7.6052,9321
288.0,6.1786,4.9007,7.9156,9795
290.0,6.1274,4.88,7.7841,9705
292.0,6.1222,4.9021,7.7031,9987
294.0,6.0628,4.8939,7.5348,10000
296.0,5.9997,4.8868,7.3928,9648
298.0,5.9856,4.8881,7.3857,9453
300.0,5.9288,4.8663,7.2716,9362
302.0,6.0481,4.9394,7.4371,9383
304.0,6.0709,4.9445,7.5052,9452
306.0,5.9067,4.9134,7.1893,9567
308.0,5.8702,4.8944,7.162,8983
310.0,5.9463,4.9232,7.2302,9019
312.0,5.9192,4.9089,7.1872,8920
314.0,5.9877,4.9532,7.2489,8992
316.0,5.8887,4.9312,7.1097,9555
318.0,6.047,4.9694,7.4417,10320
320.0,5.869,4.9218,7.0396,9475
322.0,5.9149,4.9439,7.164,9681
324.0,5.8727,4.9276,7.0506,9309
326.0,5.84,4.9238,7.048,9459
328.0,5.8208,4.9151,6.9806,9262
330.0,5.8848,4.9406,7.0119,9737
332.0,5.8416,4.9287,6.9612,9485
334.0,5.9356,4.9403,7.1506,9847
336.0,5.8647,4.9176,6.9947,9569
338.0,5.8926,4.927,7.1089,9423
340.0,5.9781,4.9329,7.2368,9558
342.0,5.9157,4.9403,7.1316,9864
344.0,6.0088,4.9696,7.2932,9806
346.0,6.0914,4.9559,7.486,10126
348.0,5.9043,4.9075,7.1332,9542
350.0,5.9654,4.9494,7.3082,9881
352.0,5.9002,4.942,7.0879,9791
354.0,5.96,4.9549,7.2229,9980
356.0,5.9583,4.9502,7.2466,10176
358.0,5.925,4.926,7.1469,9974
360.0,5.9168,4.9255,7.2183,9600
362.0,5.8795,4.9226,7.0781,9344
364.0,5.9142,4.9104,7.1867,9372
366.0,5.8965,4.9023,7.165,9462
368.0,5.9039,4.8866,7.188,9453
370.0,5.909,4.8728,7.2398,9110
372.0,5.9056,4.8774,7.227,9186
374.0,6.0609,4.9083,7.5101,8824
376.0,6.0665,4.9018,7.5201,8903
378.0,5.9884,4.876,7.4218,9059
380.0,6.1314,4.8972,7.7712,10213
382.0,6.0729,4.8775,7.6494,9669
384.0,6.0706,4.8627,7.8158,9476
386.0,6.0727,4.8398,7.7011,9321
388.0,6.0438,4.8305,7.6588,9077
390.0,6.1076,4.8747,7.8951,9256
392.0,6.1253,4.8363,7.8739,9518
394.0,6.0852,4.8297,7.8677,9211
396.0,6.2533,4.9002,8.2748,9558
398.0,6.2572,4.8719,8.193,9574
400.0,6.3925,4.9287,8.4817,9242
402.0,6.2307,4.8737,8.2085,9230
404.0,6.3295,4.862,8.4569,9519
406.0,6.5011,4.9442,8.7759,9652
408.0,6.4629,4.9078,8.8511,9727
410.0,6.4065,4.8759,8.8017,9587
412.0,6.5038,4.9126,8.941,9297
414.0,6.5172,4.9306,9.0161,9598
416.0,6.4942,4.9206,9.1035,9524
418.0,6.577,4.931,9.1508,9906
420.0,6.5482,4.9417,9.2003,9759
422.0,6.571,4.9605,9.3044,9341
424.0,6.5936,4.9401,9.3854,9186
426.0,6.7342,5.0146,9.6999,9165
428.0,6.7422,5.0,9.6268,9106
430.0,6.8312,5.0424,9.9243,9207
432.0,6.7859,5.0174,9.9283,9076
434.0,6.8315,5.0475,9.9992,8850
436.0,6.9144,5.0637,10.2413,8507
438.0,6.9374,5.1147,10.1111,8664
440.0,6.974,5.1411,10.4313,8632
442.0,7.1655,5.1985,10.6728,9487
444.0,7.3206,5.2715,10.8327,9774
446.0,7.2665,5.2479,10.9073,8893
448.0,7.3415,5.2898,10.9282,9265
450.0,7.2409,5.2652,11.1302,8647
452.0,7.5006,5.3703,11.4594,9101
454.0,7.413,5.3674,11.2307,8986
456.0,7.5635,5.4176,11.4304,9156
458.0,7.5959,5.4447,11.5783,9113
460.0,7.5922,5.4611,11.597,9338
462.0,7.6584,5.5024,11.7292,8951
464.0,7.7128,5.5293,11.974,8988
466.0,7.8091,5.557,12.0624,9016
468.0,7.816,5.5697,11.9454,9293
470.0,7.9893,5.6665,12.5135,9305
472.0,8.0228,5.6997,12.4211,9430
474.0,8.0317,5.7409,12.5684,8991
476.0,7.8891,5.6874,11.7734,9489
478.0,7.9685,5.6833,11.6779,9331
480.0,6.9974,5.0864,10.1942,9736
482.0,6.7177,5.0026,9.4925,9693
484.0,6.6951,4.9819,9.281,9554
486.0,6.4931,4.9532,9.0971,9331
488.0,6.4436,4.9071,9.0189,9117
490.0,6.5932,4.9844,9.0909,9185
492.0,6.3949,4.8693,8.7569,9107
494.0,6.4511,4.9021,8.827,9341
496.0,6.4389,4.9059,8.7855,8873
498.0,6.2456,4.8425,8.5068,8913
500.0,6.2241,4.8804,8.4721,8646
502.0,6.2187,4.8505,8.3346,8769
504.0,6.2944,4.8749,8.4064,9247
506.0,6.5599,4.9611,8.7274,10063
508.0,6.4125,4.9186,8.4525,9424
510.0,6.3524,4.8919,8.3419,9436
512.0,6.2009,4.8693,8.2054,9211
514.0,6.1174,4.8461,8.0073,9075
516.0,6.3181,4.909,8.3615,9214
518.0,6.1478,4.8485,7.8362,9618
520.0,6.0794,4.8318,7.7748,9251
522.0,6.1374,4.8493,7.9212,9712
524.0,6.075,4.8376,7.7047,9416
526.0,6.0547,4.855,7.7541,9273
528.0,6.2595,4.9217,7.9248,9411
530.0,6.0471,4.8387,7.6563,9674
532.0,6.1052,4.8527,7.7109,9644
534.0,6.3839,4.9544,8.1401,9992
536.0,6.0762,4.8682,7.608,9538
538.0,6.1223,4.8893,7.7386,9671
540.0,6.065,4.8806,7.6014,9756
542.0,6.2594,4.945,7.8561,9792
544.0,6.1039,4.8942,7.6875,10091
546.0,6.026,4.8799,7.4976,9946
548.0,5.9686,4.8507,7.4396,9508
550.0,5.9658,4.8676,7.3844,9340
552.0,6.1172,4.9169,7.631,9312
554.0,6.171,4.9337,7.6607,9286
556.0,6.0006,4.8805,7.4604,9464
558.0,5.9864,4.8649,7.4279,9169
560.0,5.9339,4.8594,7.3751,9109
562.0,6.0142,4.8734,7.5258,8857
564.0,5.9384,4.8615,7.3692,8842
566.0,5.9165,4.866,7.3503,9007
568.0,6.3352,4.9763,8.0482,10093
570.0,6.1087,4.8927,7.6681,9879
572.0,5.9837,4.872,7.5223,9279
574.0,6.0776,4.8717,7.6339,9502
576.0,6.1506,4.8837,7.8028,9042
578.0,6.0982,4.8876,7.7348,9258
580.0,6.1027,4.8782,7.7993,9307
582.0,6.2381,4.9388,7.8978,9390
584.0,6.2672,4.8958,8.0493,9507
586.0,6.3192,4.9273,8.0427,9768
588.0,6.1491,4.8913,7.8507,9281
590.0,6.0841,4.8346,7.7596,9289
592.0,6.1134,4.8466,7.7961,9578
594.0,6.205,4.8621,8.0098,9634
596.0,6.2016,4.8688,8.0188,9682
598.0,6.3096,4.9143,8.1595,9805
600.0,6.3228,4.89,8.2448,9288
602.0,6.4414,4.9281,8.4815,9760
604.0,6.248,4.8255,8.1676,9553
606.0,6.287,4.8734,8.3464,9944
608.0,6.4368,4.9283,8.6064,9850
610.0,6.3822,4.884,8.5031,9516
612.0,6.4324,4.9208,8.6451,9289
614.0,6.3784,4.8976,8.5236,9188
616.0,6.4266,4.9206,8.682,9210
618.0,6.5295,4.9374,8.9184,9266
620.0,6.4002,4.8917,8.8279,9242
622.0,6.3926,4.871,8.8404,8825
624.0,6.5405,4.9462,9.1609,8742
626.0,6.4958,4.896,9.023,8696
628.0,6.4403,4.8838,9.0911,8715
630.0,6.7109,4.9702,9.4102,9427
632.0,6.8785,5.0356,9.6259,9914
634.0,6.7404,5.0124,9.5656,9090
636.0,6.8913,5.0418,9.8353,9377
638.0,6.7099,5.0179,9.7407,8835
640.0,6.7402,5.0237,9.8406,9142
642.0,6.8036,5.0401,9.9326,9009
644.0,6.9656,5.0884,10.1576,9269
646.0,6.9169,5.0864,10.1706,9184
648.0,6.967,5.0657,10.19,9440
650.0,7.0311,5.1629,10.403,9081
652.0,7.0554,5.172,10.4803,9103
654.0,7.1103,5.1531,10.5525,9142
656.0,7.139,5.2064,10.7423,9448
658.0,7.2506,5.2447,10.879,9358
660.0,7.2376,5.2411,10.8748,9651
662.0,7.3165,5.3071,10.9457,9113
664.0,7.3802,5.3126,11.1654,9446
666.0,7.4638,5.3666,11.3,9370
668.0,7.5018,5.3876,11.3462,9538
670.0,7.5584,5.4075,11.5574,9698
672.0,7.6093,5.3965,11.6154,9407
674.0,7.5983,5.4613,11.6264,9147
676.0,7.7343,5.52,11.8143,8850
678.0,7.787,5.5023,11.8493,8890
680.0,7.8024,5.5544,11.9993,9017
682.0,7.8323,5.5796,12.2853,9000
684.0,7.8956,5.6433,12.3159,8599
686.0,8.0021,5.6814,12.3973,8727
688.0,8.0586,5.7468,12.4867,8407
690.0,8.109,5.7139,12.2496,8499
692.0,7.8229,5.6003,11.7531,8825
694.0,7.3338,5.2929,10.9942,9908
696.0,6.715,5.008,9.5647,9214
698.0,6.6269,4.9774,9.5796,9329
700.0,6.6059,4.9744,9.3582,9075
702.0,6.5527,4.9423,9.29,8971
704.0,6.586,4.9523,9.249,9142
706.0,6.5006,4.9003,9.15,9336
708.0,6.4688,4.9237,8.9735,9190
710.0,6.496,4.9432,8.9516,9509
712.0,6.5346,4.934,8.8646,9398
714.0,6.4476,4.924,8.7184,9262
716.0,6.5312,4.9147,8.8466,9233
718.0,6.3714,4.8995,8.5868,9523
720.0,6.4344,4.9318,8.6489,9622
722.0,6.5593,4.9957,8.7143,9843
724.0,6.3762,4.9185,8.4979,9551
726.0,6.2429,4.8595,8.2194,9407
728.0,6.2661,4.861,8.234,9707
730.0,6.2088,4.8637,8.0664,9648
732.0,6.3444,4.9337,8.3156,10080
734.0,6.2433,4.8866,7.9953,9852
736.0,6.1213,4.8811,7.9141,9470
738.0,6.0332,4.8302,7.6663,9362
740.0,6.0116,4.833,7.6322,9264
742.0,6.0567,4.8851,7.6298,9285
744.0,6.012,4.8497,7.5736,9475
746.0,6.1096,4.9,7.7233,9217
748.0,6.0505,4.8866,7.5419,9125
750.0,5.9528,4.8831,7.3901,8806
752.0,5.9726,4.872,7.4294,8876
754.0,6.0251,4.887,7.4286,8985
756.0,6.3683,4.9889,8.0109,9989
758.0,6.3271,4.9772,7.9186,10037
760.0,5.982,4.9002,7.319,9237
762.0,6.0227,4.9267,7.456,9696
764.0,5.8818,4.9016,7.1358,8990
766.0,6.0505,4.9422,7.5103,9450
768.0,6.0745,4.9371,7.4488,9451
770.0,6.0693,4.9285,7.3886,9515
772.0,6.1513,4.9744,7.5484,9585
774.0,6.058,4.9419,7.4429,9881
776.0,5.9113,4.8932,7.1517,9419
778.0,5.9527,4.913,7.2594,9375
780.0,5.9117,4.9226,7.1557,9686
782.0,5.948,4.9261,7.2168,9779
784.0,5.947,4.9337,7.2323,9845
786.0,5.964,4.9355,7.2716,9970
788.0,5.9976,4.9346,7.2896,9393
790.0,6.1474,4.9766,7.6237,9963
792.0,6.1064,4.9491,7.5359,9814
794.0,6.0922,4.9376,7.4927,10024
796.0,6.01,4.9297,7.3498,10042
798.0,5.9388,4.9123,7.2684,9766
800.0,5.8651,4.8778,7.1241,9493
802.0,5.9406,4.9056,7.2623,9378
804.0,5.948,4.8845,7.2516,9359
806.0,5.948,4.8907,7.2849,9405
808.0,5.9588,4.8874,7.3281,9566
810.0,5.8684,4.8772,7.1946,8967
812.0,5.9635,4.8942,7.42,8993
814.0,5.8743,4.8564,7.2709,8904
816.0,5.9816,4.8791,7.3952,8951
818.0,6.144,4.936,7.6972,9466
820.0,6.141,4.9102,7.7009,10185
822.0,6.036,4.8563,7.5526,9373
824.0,6.2721,4.9415,7.9965,9560
826.0,6.0547,4.8549,7.74,9170
828.0,6.1366,4.8973,7.9717,9284
830.0,6.0924,4.8548,7.7376,9098
832.0,6.1272,4.8589,7.8299,9564
834.0,6.2057,4.8922,8.042,9297
836.0,6.3069,4.9194,8.2374,9646
838.0,6.2522,4.871,8.1387,9367
840.0,6.1864,4.8297,8.0963,9237
842.0,6.4087,4.9284,8.433,9344
844.0,6.4414,4.9307,8.7279,9637
846.0,6.3633,4.905,8.5358,9568
848.0,6.6132,4.9764,8.9912,9855
850.0,6.5008,4.9143,8.7768,9289
852.0,6.4666,4.9121,8.806,9600
854.0,6.5476,4.9407,9.008,9570
856.0,6.4628,4.9144,8.8591,9694
858.0,6.6255,4.993,9.1205,9921
860.0,6.5474,4.9313,9.1159,9671
862.0,6.55,4.9429,9.3114,9282
864.0,6.7181,5.0038,9.5129,9087
866.0,6.5973,4.9772,9.4163,9105
868.0,6.6149,4.9675,9.6076,9094
870.0,6.6966,5.0162,9.6323,9184
872.0,6.6995,4.9633,9.7595,8879
874.0,6.869,5.0987,9.8333,8889
876.0,6.7348,5.0428,9.9006,8560
878.0,6.8713,5.0735,10.0983,8643
880.0,6.9196,5.083,10.2289,8792
882.0,7.0553,5.1678,10.338,9897
884.0,7.0629,5.159,10.6966,9374
886.0,7.1216,5.1921,10.6137,9168
888.0,7.0918,5.2045,10.5976,9023
890.0,7.1619,5.2388,10.8413,8816
892.0,7.2685,5.2614,10.9368,9004
894.0,7.3357,5.2907,11.0337,9237
896.0,7.27,5.3106,11.105,8926
898.0,7.3763,5.3242,11.2287,9301
900.0,7.5364,5.385,11.3815,9171


==> evaluation/experiments/macro/paretonormal/6ms_900s_macro_latencies.csv <==
step,median,p5,p95,packet_count
0.0,6.4266,3.3566,8.5098,8838
2.0,7.1582,4.5454,9.133,9405
4.0,11.7401,8.9913,14.1273,10223
6.0,11.2795,5.3574,14.0058,9426
8.0,5.9391,4.9065,7.3133,9598
10.0,6.0171,4.9175,7.3979,9373
12.0,6.021,4.9188,7.392,9270
14.0,5.9252,4.882,7.1839,9270
16.0,6.0045,4.9079,7.3054,9724
18.0,5.8668,4.9053,7.0633,9432
20.0,5.9409,4.9398,7.2617,9797
22.0,5.8742,4.914,7.0895,9552
24.0,5.9253,4.9239,7.1403,9440
26.0,5.965,4.9293,7.2735,9521
28.0,5.8924,4.9128,7.1116,9806
30.0,5.9032,4.9218,7.128,9790
32.0,5.9669,4.9455,7.221,10136
34.0,5.875,4.9269,7.0378,9632
36.0,5.9522,4.9513,7.2494,9777
38.0,5.9674,4.9596,7.2071,9882
40.0,6.0767,4.9852,7.411,9898
42.0,6.147,5.0065,7.5442,10223
44.0,6.0769,4.9715,7.3972,10022
46.0,6.0349,4.9508,7.3717,9600
48.0,6.0228,4.9418,7.2931,9445
50.0,5.931,4.9319,7.1932,9404
52.0,6.0233,4.9617,7.3004,9407
54.0,5.8477,4.9036,7.0414,9534
56.0,5.9121,4.9216,7.116,9200
58.0,6.0468,4.9696,7.3215,9204
60.0,5.9329,4.9207,7.1737,8883
62.0,5.9182,4.9224,7.2197,8900
64.0,6.0218,4.9321,7.3238,9150
66.0,6.1245,4.9497,7.5762,10125
68.0,6.1834,4.9634,7.728,9884
70.0,5.9128,4.8736,7.2814,9358
72.0,6.0388,4.9105,7.5277,9538
74.0,5.9943,4.8683,7.4617,9073
76.0,6.1847,4.9142,7.8297,9339
78.0,6.0036,4.8713,7.4753,9498
80.0,5.9922,4.8338,7.4869,9393
82.0,6.0634,4.8851,7.6385,9522
84.0,6.0953,4.868,7.7353,9783
86.0,6.0479,4.8283,7.6588,9266
88.0,6.1028,4.8493,7.7225,9271
90.0,6.0829,4.8554,7.7767,9553
92.0,6.2496,4.8917,8.1846,9647
94.0,6.2144,4.8524,8.0897,9705
96.0,6.2287,4.8533,8.2203,9780
98.0,6.1849,4.8391,8.092,9251
100.0,6.2546,4.8917,8.2559,9778
102.0,6.8157,5.2189,9.0771,9619
104.0,6.6309,5.121,8.6693,10039
106.0,6.0585,4.971,7.5339,9997
108.0,5.8834,4.9288,7.0684,9716
110.0,5.8455,4.9159,7.0379,9515
112.0,5.9232,4.9336,7.1782,9452
114.0,6.0442,4.968,7.3192,9438
116.0,5.9666,4.9372,7.2908,9500
118.0,5.9352,4.9406,7.1764,9508
120.0,5.8412,4.912,7.0072,9091
122.0,5.8269,4.9047,7.0276,8937
124.0,5.8781,4.8965,7.1513,8961
126.0,5.8723,4.8711,7.1147,8950
128.0,5.9413,4.9186,7.243,9732
130.0,6.0167,4.9332,7.4115,10201
132.0,5.9339,4.9082,7.2276,9335
134.0,6.0243,4.9196,7.4836,9662
136.0,6.0683,4.9172,7.4759,9111
138.0,5.9675,4.9093,7.3984,9468
140.0,5.9445,4.8831,7.289,9298
142.0,5.9914,4.8997,7.4073,9541
144.0,6.008,4.8686,7.5059,9480
146.0,6.2441,4.9496,7.8506,9746
148.0,6.0695,4.8829,7.6225,9351
150.0,5.9756,4.8463,7.5146,9317
152.0,6.0438,4.8799,7.6749,9384
154.0,6.27,4.9372,7.9715,9739
156.0,6.1052,4.8393,7.7436,9664
158.0,6.2603,4.8844,8.148,9941
160.0,6.1326,4.8347,7.8746,9353
162.0,6.2477,4.8893,8.1232,9753
164.0,6.3548,4.9146,8.2229,9655
166.0,6.2392,4.8527,8.1046,9812
168.0,6.2826,4.8617,8.3049,9993
170.0,6.2928,4.8909,8.2784,9714
172.0,6.8638,5.2828,8.8464,9520
174.0,6.2062,4.9677,7.9577,9269
176.0,5.8457,4.9171,7.0386,9398
178.0,5.834,4.9332,6.9928,9504
180.0,5.844,4.9281,7.0251,9579
182.0,5.784,4.9186,6.874,9096
184.0,5.8152,4.9292,6.9617,9249
186.0,5.7969,4.9257,6.9471,8939
188.0,5.8578,4.9074,7.0231,8990
190.0,5.8672,4.919,7.062,9321
192.0,6.0514,4.9545,7.3989,10344
194.0,5.9516,4.9467,7.1977,9651
196.0,5.9064,4.9343,7.1522,9624
198.0,5.8604,4.9406,7.0402,9430
200.0,5.991,4.9276,7.3628,9286
202.0,6.1127,4.9574,7.5949,9393
204.0,5.9251,4.9183,7.1506,9689
206.0,5.8581,4.9161,7.0838,9414
208.0,5.922,4.9332,7.1776,9736
210.0,5.889,4.903,7.1076,9652
212.0,5.8946,4.8986,7.1599,9429
214.0,5.9178,4.9119,7.2073,9448
216.0,5.9521,4.9045,7.3358,9694
218.0,5.9621,4.8937,7.3035,9743
220.0,6.0022,4.9108,7.43,10034
222.0,6.0016,4.8852,7.4205,9628
224.0,6.2191,4.9656,7.7539,9604
226.0,6.0466,4.8963,7.5689,9782
228.0,5.9946,4.8635,7.5021,9761
230.0,6.3342,4.957,8.01,10164
232.0,6.1569,4.9225,7.7242,9851
234.0,6.0306,4.8487,7.5738,9565
236.0,6.0188,4.8435,7.606,9356
238.0,6.036,4.8198,7.745,9252
240.0,6.0795,4.8393,7.7797,9260
242.0,6.1122,4.8339,7.9492,9356
244.0,6.1305,4.8202,7.9074,9177
246.0,6.1013,4.8351,7.9333,9044
248.0,6.1134,4.8315,8.0335,8745
250.0,6.2956,4.886,8.335,8746
252.0,6.5939,5.1315,8.651,8944
254.0,6.8278,5.1723,9.0304,9935
256.0,6.1005,4.9537,7.588,10062
258.0,5.8881,4.9112,7.1254,9275
260.0,5.941,4.9181,7.2295,9734
262.0,5.9137,4.9022,7.1785,9012
264.0,5.9559,4.9004,7.3282,9462
266.0,5.9762,4.9043,7.2895,9449
268.0,6.1241,4.9538,7.5208,9553
270.0,6.0649,4.9304,7.4174,9546
272.0,6.1954,4.993,7.7396,9873
274.0,5.9032,4.8895,7.2,9379
276.0,5.9954,4.9057,7.3976,9362
278.0,6.1626,4.9757,7.5891,9633
280.0,6.0089,4.9129,7.384,9727
282.0,6.0389,4.9041,7.4794,9817
284.0,6.006,4.884,7.4229,9900
286.0,6.008,4.8914,7.3842,9389
288.0,6.0916,4.9048,7.6481,9859
290.0,6.02,4.8772,7.5324,9716
292.0,6.1055,4.895,7.664,9993
294.0,6.073,4.8799,7.6462,9979
296.0,6.0228,4.8579,7.5736,9625
298.0,6.047,4.836,7.6428,9409
300.0,6.0415,4.8395,7.622,9301
302.0,6.134,4.8862,7.8325,9308
304.0,6.0608,4.84,7.7806,9357
306.0,6.1221,4.8334,7.8352,9454
308.0,6.2666,4.8771,8.1372,8866
310.0,6.1175,4.8267,7.8982,8884
312.0,6.0796,4.795,7.9622,8763
314.0,6.1914,4.8522,8.2457,8807
316.0,6.1851,4.8545,8.2177,9324
318.0,6.8588,5.2631,8.9296,10184
320.0,6.6306,5.1429,8.7245,9369
322.0,6.025,4.965,7.5018,9616
324.0,5.836,4.9279,6.9992,9304
326.0,5.9943,4.9615,7.3226,9460
328.0,6.0179,4.9699,7.2555,9268
330.0,5.9241,4.931,7.1291,9737
332.0,5.9498,4.9298,7.2224,9494
334.0,5.945,4.9305,7.1871,9837
336.0,5.8336,4.9184,6.9546,9572
338.0,5.8496,4.9165,7.0124,9421
340.0,5.862,4.9255,7.041,9561
342.0,6.066,4.9673,7.3805,9858
344.0,5.9691,4.9582,7.186,9807
346.0,5.9194,4.9365,7.1638,10122
348.0,5.8908,4.9351,7.0968,9558
350.0,5.9425,4.949,7.187,9878
352.0,6.0539,4.9655,7.3663,9784
354.0,5.9938,4.9543,7.2857,9998
356.0,5.9396,4.9282,7.2392,10181
358.0,6.0722,4.9793,7.4475,9962
360.0,6.0619,4.9598,7.387,9576
362.0,5.956,4.9299,7.2408,9315
364.0,6.1043,4.9832,7.5329,9364
366.0,5.9397,4.9076,7.2475,9443
368.0,5.9426,4.8722,7.3221,9420
370.0,6.0235,4.889,7.3507,9091
372.0,5.9305,4.8526,7.2981,9196
374.0,5.8771,4.8275,7.2494,8808
376.0,5.8979,4.8543,7.3268,8877
378.0,6.1182,4.9105,7.6786,9069
380.0,6.2599,4.912,7.8737,10225
382.0,6.0898,4.8601,7.717,9670
384.0,6.0953,4.8601,7.7757,9475
386.0,6.1419,4.8678,7.8,9296
388.0,6.0621,4.8564,7.8306,9075
390.0,6.1182,4.8502,7.9046,9236
392.0,6.2256,4.8797,8.0831,9499
394.0,6.2634,4.8852,8.2954,9238
396.0,6.3401,4.906,8.3778,9566
398.0,6.2185,4.833,8.2017,9564
400.0,6.2699,4.8753,8.227,9255
402.0,6.6376,5.1845,8.5883,9272
404.0,6.5106,5.0402,8.5455,9608
406.0,6.0829,4.9255,7.5403,9790
408.0,5.9891,4.9202,7.4316,9929
410.0,5.9802,4.8959,7.3381,9781
412.0,5.9411,4.8969,7.2806,9519
414.0,6.1234,4.9566,7.5893,9815
416.0,6.1834,4.9546,7.7187,9754
418.0,6.3272,4.9826,7.9512,10119
420.0,6.2364,4.9374,7.72,9996
422.0,6.1562,4.9481,7.6443,9589
424.0,6.0189,4.8809,7.4472,9405
426.0,5.9771,4.8813,7.4059,9389
428.0,5.9384,4.8732,7.3302,9350
430.0,6.0883,4.8905,7.5963,9469
432.0,6.1421,4.9196,7.6671,9295
434.0,6.1131,4.8873,7.6652,9067
436.0,6.0538,4.8742,7.5704,8752
438.0,6.074,4.8833,7.7085,8919
440.0,6.0538,4.8624,7.5458,8911
442.0,6.3095,4.9533,8.0957,9783
444.0,6.3805,4.9667,8.1862,10060
446.0,6.2088,4.8881,7.9226,9186
448.0,6.3503,4.9563,8.2327,9568
450.0,6.1548,4.8733,7.9557,8914
452.0,6.1211,4.8279,7.9979,9416
454.0,6.1051,4.8336,7.9311,9253
456.0,6.2101,4.867,8.1494,9465
458.0,6.2592,4.8988,8.1947,9387
460.0,6.2643,4.8584,8.2373,9653
462.0,6.2366,4.8777,8.306,9218
464.0,6.8185,5.2621,8.8798,9375
466.0,6.6526,5.1062,8.6643,9388
468.0,5.9506,4.9277,7.2369,9831
470.0,5.9282,4.925,7.154,9889
472.0,6.0566,4.9578,7.4196,9985
474.0,6.0571,4.9789,7.3051,9542
476.0,6.054,4.9772,7.4037,9952
478.0,5.9158,4.9396,7.166,9819
480.0,5.93,4.9372,7.205,10076
482.0,5.9168,4.9383,7.1498,10102
484.0,5.8918,4.9308,7.0884,9866
486.0,5.8275,4.9248,6.9778,9603
488.0,5.844,4.9211,7.0254,9376
490.0,5.8268,4.9203,6.9486,9436
492.0,5.8181,4.9205,6.9931,9406
494.0,5.8785,4.9361,7.0903,9628
496.0,5.823,4.918,6.934,9086
498.0,6.0072,4.9616,7.3068,9154
500.0,5.8874,4.9342,7.0916,8862
502.0,5.8169,4.9087,6.9612,8985
504.0,5.9472,4.937,7.2633,9458
506.0,6.173,4.9886,7.6055,10250
508.0,5.9399,4.9304,7.2787,9579
510.0,5.9235,4.9133,7.246,9617
512.0,5.9505,4.9158,7.2782,9358
514.0,6.0291,4.9151,7.4381,9194
516.0,5.9186,4.892,7.193,9324
518.0,5.9669,4.875,7.309,9701
520.0,5.9679,4.8924,7.3715,9313
522.0,6.0435,4.8931,7.4998,9761
524.0,6.0699,4.9022,7.5902,9455
526.0,5.9622,4.8563,7.3962,9320
528.0,6.0477,4.8671,7.5814,9434
530.0,6.0593,4.8497,7.6732,9698
532.0,6.0564,4.8609,7.6423,9663
534.0,6.173,4.8922,7.8833,9954
536.0,6.0762,4.8642,7.739,9516
538.0,6.131,4.8501,7.8658,9612
540.0,6.2043,4.8682,8.0825,9686
542.0,6.2053,4.8705,8.0475,9682
544.0,6.3463,4.8809,8.3367,10032
546.0,6.2828,4.8806,8.2621,9846
548.0,6.2356,4.8571,8.1916,9404
550.0,6.9694,5.2642,9.4458,9278
552.0,6.455,5.0021,8.5695,9279
554.0,5.995,4.8706,7.4972,9288
556.0,6.0182,4.8515,7.4069,9482
558.0,5.9845,4.8639,7.434,9150
560.0,6.0718,4.9164,7.5489,9127
562.0,5.9766,4.8854,7.4756,8841
564.0,5.9474,4.8601,7.4085,8855
566.0,5.9238,4.86,7.3398,9014
568.0,6.0967,4.8845,7.6274,10100
570.0,6.1971,4.9319,7.7758,9849
572.0,6.1988,4.9292,7.8288,9279
574.0,6.3271,4.981,8.0233,9525
576.0,6.1204,4.8946,7.6942,9063
578.0,6.0092,4.8364,7.6067,9253
580.0,6.1591,4.8788,7.9322,9348
582.0,6.0856,4.8728,7.6991,9424
584.0,6.2217,4.9163,7.9269,9509
586.0,6.3626,4.9523,8.2106,9759
588.0,6.0997,4.8595,7.7921,9265
590.0,6.2942,4.9148,8.2155,9300
592.0,6.1543,4.8644,7.9113,9579
594.0,6.2963,4.8981,8.1088,9657
596.0,6.3248,4.9135,8.2793,9680
598.0,6.3934,4.9416,8.2821,9798
600.0,6.2668,4.8923,8.2029,9283
602.0,6.2547,4.8793,8.2257,9764
604.0,6.2621,4.8757,8.2514,9563
606.0,6.3638,4.8896,8.4135,9937
608.0,6.7517,5.1689,8.864,9927
610.0,6.3771,4.9972,8.3313,9615
612.0,5.973,4.9105,7.2694,9480
614.0,5.8883,4.9153,7.167,9416
616.0,6.1054,4.987,7.4034,9438
618.0,5.9717,4.9456,7.2917,9510
620.0,5.9019,4.9215,7.1082,9512
622.0,5.8987,4.9207,7.1754,9073
624.0,5.801,4.8958,6.9452,8983
626.0,5.8568,4.9056,7.0831,8975
628.0,5.7972,4.9179,6.9642,8966
630.0,5.998,4.9731,7.2796,9728
632.0,6.0903,4.9657,7.4839,10263
634.0,5.9771,4.9362,7.2296,9404
636.0,5.966,4.9305,7.3192,9712
638.0,5.8988,4.9242,7.0907,9152
640.0,5.8866,4.9289,7.113,9504
642.0,5.8918,4.9342,7.1333,9348
644.0,5.9386,4.9382,7.1669,9624
646.0,5.8768,4.9252,7.0984,9526
648.0,6.0976,4.9452,7.5108,9820
650.0,5.902,4.8852,7.1447,9427
652.0,5.9018,4.9042,7.1768,9431
654.0,5.9087,4.921,7.1906,9502
656.0,5.9388,4.918,7.238,9826
658.0,6.1841,4.9521,7.6663,9765
660.0,6.0604,4.9112,7.4416,10056
662.0,5.9761,4.9009,7.3136,9497
664.0,6.2811,4.9834,7.8968,9823
666.0,5.981,4.8869,7.3708,9727
668.0,6.0511,4.8814,7.5437,9948
670.0,6.0422,4.8998,7.5382,10089
672.0,6.0959,4.912,7.613,9820
674.0,6.0288,4.8609,7.5299,9518
676.0,6.0455,4.8658,7.6485,9219
678.0,6.0064,4.8497,7.6168,9280
680.0,6.0521,4.8572,7.6593,9346
682.0,6.2254,4.8993,7.9384,9375
684.0,6.0804,4.8382,7.7756,8964
686.0,6.2149,4.874,8.0594,9057
688.0,6.0569,4.7919,7.8785,8757
690.0,6.0607,4.8011,7.8963,8813
692.0,6.1114,4.8151,7.9551,9091
694.0,6.3559,4.8987,8.4272,10130
696.0,6.537,4.9781,8.6822,9354
698.0,7.0718,5.2543,9.5178,9476
700.0,6.3744,4.9704,8.4511,9239
702.0,6.1215,4.8749,7.8143,9157
704.0,6.0228,4.8584,7.5828,9318
706.0,6.0459,4.8543,7.6506,9503
708.0,6.0202,4.8577,7.5902,9300
710.0,6.0783,4.8631,7.694,9641
712.0,6.1145,4.8628,7.7354,9523
714.0,6.1136,4.9076,7.7313,9350
716.0,6.2496,4.9381,7.8968,9323
718.0,6.0926,4.8652,7.7336,9635
720.0,6.097,4.8732,7.7402,9718
722.0,6.2173,4.9089,7.9657,9871
724.0,6.0739,4.8377,7.744,9624
726.0,6.1005,4.8486,7.8218,9488
728.0,6.1696,4.8785,7.8773,9723
730.0,6.1271,4.8653,7.8007,9713
732.0,6.2118,4.8724,8.0756,10079
734.0,6.1465,4.8662,7.8693,9834
736.0,6.1206,4.8373,7.8546,9420
738.0,6.1672,4.8678,8.0943,9295
740.0,6.2997,4.8806,8.1683,9238
742.0,6.1455,4.825,8.0674,9223
744.0,6.2009,4.8419,8.1383,9409
746.0,6.1357,4.8285,8.0752,9108
748.0,6.1912,4.8171,8.2785,9034
750.0,6.3357,4.9757,8.4643,8727
752.0,6.5075,5.0466,8.4996,8848
754.0,5.9435,4.8821,7.3048,8959
756.0,6.0284,4.911,7.4556,9957
758.0,6.0353,4.9315,7.4798,10047
760.0,5.9384,4.8985,7.2758,9234
762.0,6.1421,4.9649,7.5866,9689
764.0,5.8756,4.8904,7.1444,9000
766.0,5.9502,4.9142,7.3272,9450
768.0,5.9136,4.9119,7.162,9445
770.0,5.9856,4.915,7.289,9516
772.0,6.1353,4.9565,7.556,9594
774.0,6.015,4.928,7.354,9876
776.0,5.8947,4.9118,7.168,9409
778.0,6.1434,4.9751,7.495,9380
780.0,6.2299,4.9924,7.6869,9691
782.0,5.9907,4.9088,7.3017,9775
784.0,5.993,4.9174,7.3089,9836
786.0,6.0425,4.9274,7.4322,9975
788.0,5.9503,4.9076,7.231,9396
790.0,6.2515,5.0038,7.8656,9960
792.0,6.0064,4.9105,7.3588,9813
794.0,6.0116,4.9089,7.3729,10021
796.0,5.9838,4.9256,7.3456,10031
798.0,5.9159,4.9063,7.1739,9762
800.0,5.8828,4.8823,7.1405,9490
802.0,5.9276,4.9022,7.2742,9378
804.0,5.9298,4.8868,7.2472,9336
806.0,5.9777,4.9005,7.3761,9404
808.0,5.966,4.8704,7.3278,9563
810.0,5.8995,4.8673,7.2158,8969
812.0,6.0047,4.8858,7.431,9000
814.0,6.0402,4.8933,7.5234,8890
816.0,6.1445,4.9259,7.638,8935
818.0,6.0505,4.8816,7.5413,9464
820.0,6.1866,4.8964,7.7754,10183
822.0,6.2468,4.9452,7.9115,9408
824.0,6.3409,4.9552,8.0819,9542
826.0,6.2752,4.934,8.0132,9171
828.0,6.18,4.8653,7.9372,9299
830.0,6.2345,4.8925,8.0093,9087
832.0,6.211,4.8812,8.0169,9563
834.0,6.2333,4.8881,8.121,9287
836.0,6.4735,4.9718,8.535,9647
838.0,6.213,4.817,8.1599,9359
840.0,6.1747,4.8363,8.1356,9195
842.0,6.3918,4.9073,8.4685,9342
844.0,7.1632,5.2917,9.579,9669
846.0,6.9802,5.1095,9.4209,9574
848.0,6.213,4.8636,8.0091,9966
850.0,6.1144,4.8618,7.8522,9387
852.0,6.3292,4.9202,8.327,9707
854.0,6.2534,4.9015,8.0843,9646
856.0,6.1556,4.8748,7.905,9804
858.0,6.2587,4.8953,8.1485,10049
860.0,6.2884,4.8916,8.0507,9807
862.0,6.1639,4.8657,7.9293,9449
864.0,6.0713,4.8197,7.8568,9207
866.0,6.0995,4.8346,7.8467,9248
868.0,6.1161,4.8236,7.8859,9285
870.0,6.109,4.8295,7.8755,9355
872.0,6.1931,4.8774,8.0326,9014
874.0,6.2742,4.9079,8.2068,9082
876.0,6.1913,4.8511,8.0359,8709
878.0,6.177,4.8577,8.0459,8815
880.0,6.2008,4.8567,8.1003,8943
882.0,6.2658,4.8721,8.2059,10127
884.0,6.2661,4.8901,8.2999,9551
886.0,6.2613,4.8886,8.3393,9369
888.0,6.3821,4.8835,8.4036,9256
890.0,6.4556,4.9401,8.6723,9051
892.0,6.6268,5.0879,8.7314,9232
894.0,6.4195,4.9391,8.3396,9507
896.0,6.0617,4.874,7.7018,9289
898.0,6.0579,4.867,7.6155,9689
900.0,6.097,4.8828,7.5871,4428


==> evaluation/experiments/packet-loss/packet_loss_results_postcopy.csv <==
step,lost_p50,lost_p5,lost_p95,sent,latency_p50,latency_p5,latency_p95
0.0,1.775,1.138,2.719,958.0,5.095,4.904,5.711
0.2,1.985,1.353,2.612,957.0,4.927,4.876,5.196
0.4,2.042,1.389,2.579,857.0,4.624,4.537,4.956
0.6,2.201,1.23,2.709,886.0,4.69,4.583,5.115
0.8,2.0,1.428,2.783,900.0,4.736,4.628,5.377
1.0,1.995,1.471,2.531,877.0,4.634,4.535,4.841
1.2,1.676,1.207,2.352,895.0,4.701,4.641,4.966
1.4,2.05,1.079,2.594,927.0,4.726,4.631,4.923
1.6,1.749,1.117,2.822,886.0,4.706,4.631,4.904
1.8,2.074,1.564,2.926,892.0,4.721,4.615,4.92
2.0,1.935,1.151,2.631,956.0,4.799,4.698,5.056
2.2,2.011,1.335,2.615,895.0,4.758,4.662,5.03
2.4,1.828,1.161,2.586,930.0,4.768,4.642,4.964
2.6,2.045,1.502,2.696,929.0,4.761,4.665,5.029
2.8,1.823,1.099,2.983,905.0,4.678,4.572,4.875
3.0,1.778,1.18,2.161,928.0,4.771,4.692,5.035
3.2,2.081,1.436,2.409,961.0,4.749,4.675,4.967
3.4,1.937,1.351,3.162,955.0,4.77,4.672,5.048
3.6,2.01,1.549,2.456,1020.0,4.892,4.779,5.195
3.8,1.814,1.368,2.451,1020.0,5.017,4.924,5.327
4.0,1.808,1.427,2.569,1051.0,4.947,4.865,5.25
4.2,2.118,1.561,2.689,1086.0,5.017,4.944,5.33
4.4,2.112,1.37,2.868,1018.0,5.011,4.934,5.337
4.6,2.004,1.427,2.586,1048.0,4.925,4.815,5.175
4.8,2.064,1.309,2.725,1066.0,4.957,4.845,5.302
5.0,2.03,1.564,2.574,1010.0,5.233,4.928,5.69
5.2,1.83,1.359,2.502,1093.0,5.176,4.994,5.419
5.4,2.132,1.406,2.437,985.0,4.9,4.801,5.212
5.6,1.892,1.309,2.771,978.0,5.175,4.926,5.454
5.8,2.163,1.372,2.566,1017.0,5.267,4.968,5.727
6.0,2.101,1.433,2.87,1047.0,5.012,4.893,5.27
6.2,1.927,1.374,2.792,1012.0,4.918,4.772,5.222
6.4,1.982,1.383,2.488,1009.0,4.883,4.802,5.189
6.6,1.931,1.441,2.641,958.0,4.819,4.711,5.06
6.8,2.088,1.604,2.775,982.0,4.856,4.73,5.164
7.0,1.965,1.086,2.538,916.0,4.765,4.669,5.047
7.2,1.919,1.236,2.506,886.0,4.719,4.645,4.927
7.4,1.651,1.133,2.511,878.0,4.756,4.626,4.925
7.6,1.951,1.477,2.748,948.0,4.886,4.658,5.051
7.8,2.011,1.243,2.757,945.0,4.872,4.767,5.157
8.0,2.018,1.509,2.629,991.0,4.826,4.787,5.12
8.2,2.013,1.266,2.987,944.0,4.753,4.664,4.994
8.4,1.962,1.591,2.444,943.0,4.823,4.747,5.042
8.6,1.948,1.082,2.635,924.0,4.759,4.674,4.993
8.8,1.817,0.924,2.29,963.0,4.856,4.744,5.096
9.0,2.09,1.488,2.905,1005.0,4.755,4.683,4.986
9.2,1.925,1.338,2.733,1039.0,5.023,4.947,5.395
9.4,1.821,1.446,2.518,961.0,4.855,4.772,5.136
9.6,2.015,1.485,2.444,943.0,4.806,4.726,5.115
9.8,2.188,1.557,2.615,960.0,4.815,4.723,5.037
10.0,2.071,1.464,2.663,1014.0,4.998,4.851,5.373
10.2,2.133,1.337,2.607,961.0,4.906,4.715,5.218
10.4,1.84,1.262,2.744,951.0,4.824,4.68,4.993
10.6,1.879,1.43,2.615,958.0,4.868,4.718,5.109
10.8,2.096,1.426,2.664,978.0,5.004,4.727,5.465
11.0,1.73,1.405,2.405,925.0,4.987,4.707,5.534
11.2,1.943,1.514,2.603,849.0,4.646,4.578,4.858
11.4,2.157,1.345,3.093,881.0,4.623,4.572,4.834
11.6,1.789,1.247,3.289,950.0,4.832,4.759,5.121
11.8,1.961,1.331,2.688,969.0,4.826,4.739,5.123
12.0,2.077,1.421,2.628,915.0,4.686,4.59,4.924
12.2,1.934,1.172,2.931,853.0,4.651,4.521,4.798
12.4,1.956,1.26,3.003,869.0,4.664,4.498,4.792
12.6,1.906,1.411,2.413,918.0,4.793,4.59,4.956
12.8,1.856,1.273,2.556,943.0,4.811,4.669,4.985
13.0,1.996,1.183,2.824,1002.0,4.864,4.776,5.177
13.2,1.915,1.378,2.559,940.0,4.914,4.809,5.204
13.4,1.814,1.382,2.567,937.0,4.768,4.682,5.012
13.6,2.027,1.242,2.807,962.0,4.807,4.723,5.1
13.8,2.083,1.186,2.49,1008.0,4.914,4.814,5.205
14.0,1.893,1.35,2.641,1030.0,4.996,4.893,5.314
14.2,2.013,1.483,2.887,944.0,4.751,4.648,4.98
14.4,2.124,1.447,2.767,871.0,4.637,4.532,4.799
14.6,2.15,1.538,2.767,907.0,4.717,4.657,4.935
14.8,2.083,1.639,2.533,912.0,4.696,4.62,4.93
15.0,1.94,1.319,2.816,902.0,4.709,4.637,4.924
15.2,1.831,1.14,2.73,956.0,4.912,4.703,5.08
15.4,1.871,1.107,2.533,989.0,4.964,4.874,5.261
15.6,1.998,1.332,2.669,901.0,4.671,4.583,4.966
15.8,2.66,1.401,36.77,921.0,4.799,4.639,5.288
16.0,2.221,1.028,88.202,968.0,5.033,4.753,115.206
16.2,2.534,1.257,82.378,1026.0,4.906,4.826,79.967
16.4,2.21,1.521,77.965,973.0,4.867,4.779,73.425
16.6,2.612,1.487,78.785,938.0,4.776,4.661,74.38
16.8,13.49,1.562,69.339,960.0,5.076,4.716,72.59
17.0,72.732,1.116,80.061,981.0,32.776,4.788,76.151
17.2,71.037,1.566,79.971,1022.0,65.899,4.865,79.582
17.4,69.038,1.934,80.087,977.0,66.941,4.738,74.393
17.6,68.33,1.823,79.542,982.0,66.88,4.752,81.682
17.8,68.416,1.574,79.213,953.0,63.689,4.773,75.154
18.0,68.69,1.606,89.882,931.0,69.745,4.724,80.064
18.2,73.22,63.921,79.389,941.0,69.914,6.92,88.309
18.4,72.784,64.661,79.119,959.0,70.016,60.173,79.699
18.6,74.543,61.523,80.307,929.0,70.514,60.467,74.603
18.8,70.753,62.28,78.398,930.0,71.591,59.049,78.363
19.0,70.349,62.442,78.964,946.0,66.978,60.084,75.879
19.2,69.967,63.6,77.932,914.0,68.979,60.828,81.873
19.4,74.686,63.944,80.439,956.0,70.526,58.772,82.696
19.6,70.518,64.253,80.244,1004.0,73.913,62.319,83.058
19.8,75.8,66.264,80.924,969.0,73.353,61.051,82.416
20.0,75.313,67.954,79.943,958.0,73.337,68.447,81.757
20.2,74.245,69.014,79.819,994.0,75.35,65.447,85.254
20.4,75.713,69.14,79.74,982.0,73.343,68.445,84.651
20.6,73.034,69.045,79.311,979.0,77.143,71.448,87.951
20.8,74.609,68.811,78.738,959.0,72.763,69.73,88.46
21.0,74.816,68.423,79.422,951.0,74.962,70.627,86.645
21.2,78.783,68.615,80.321,1011.0,77.441,72.846,89.23
21.4,77.823,67.721,81.155,974.0,76.738,71.721,86.713
21.6,77.246,69.758,80.36,1013.0,79.043,72.816,87.281
21.8,79.429,70.162,81.024,1016.0,79.385,73.27,84.731
22.0,75.839,67.716,79.863,983.0,79.633,73.244,85.947
22.2,75.303,69.348,80.914,990.0,79.267,74.078,84.909
22.4,79.142,69.659,81.296,1026.0,77.183,74.094,83.711
22.6,78.09,70.116,80.312,995.0,78.598,71.411,84.584
22.8,71.787,66.546,79.425,957.0,75.036,72.257,82.984
23.0,77.315,68.236,80.349,961.0,76.1,72.101,82.581
23.2,74.919,65.314,78.889,923.0,76.485,71.946,81.941
23.4,75.573,67.034,79.526,917.0,76.787,72.649,83.678
23.6,73.598,65.603,80.143,945.0,76.01,71.734,83.47
23.8,75.391,66.124,77.74,894.0,77.286,71.307,84.444
24.0,78.454,69.591,79.642,977.0,77.188,73.129,82.232
24.2,74.774,65.379,78.009,884.0,77.982,71.161,84.257
24.4,74.169,68.666,79.879,993.0,76.939,73.594,84.704
24.6,77.766,68.733,79.638,967.0,77.375,71.002,84.647
24.8,76.087,69.53,80.48,989.0,79.041,71.645,91.439
25.0,73.142,69.814,78.737,942.0,77.786,71.77,87.299
25.2,77.287,69.635,79.656,973.0,79.898,72.07,86.603
25.4,76.725,68.165,78.434,913.0,78.111,73.662,84.503
25.6,73.132,66.577,78.236,910.0,78.366,71.494,87.18
25.8,75.299,67.53,80.539,919.0,77.118,71.096,102.78
26.0,72.921,67.186,83.689,938.0,77.902,70.615,89.363
26.2,77.225,67.781,78.84,944.0,79.888,72.218,90.505
26.4,79.829,68.873,81.901,994.0,79.824,73.881,94.137
26.6,77.68,67.997,80.531,961.0,78.32,74.519,97.771
26.8,76.332,67.962,79.284,957.0,81.213,72.711,95.08
27.0,74.793,69.711,81.302,968.0,78.279,73.063,93.079
27.2,76.948,67.803,78.501,924.0,76.205,70.138,90.693
27.4,77.842,68.712,79.526,959.0,77.494,72.0,93.907
27.6,75.699,68.497,79.705,965.0,76.675,72.352,90.869
27.8,78.198,66.919,79.291,938.0,78.548,70.913,93.422
28.0,77.125,67.996,79.601,953.0,78.778,71.652,90.948
28.2,77.674,68.811,81.116,963.0,78.838,72.676,91.828
28.4,77.042,68.459,80.284,967.0,77.877,71.861,91.316
28.6,78.199,70.948,82.052,1055.0,78.463,74.118,93.01
28.8,79.836,75.097,81.044,1034.0,78.497,72.443,92.257
29.0,74.095,69.653,80.186,994.0,78.837,72.354,92.156
29.2,75.84,67.042,79.339,923.0,76.192,72.911,90.511
29.4,76.02,69.061,79.801,980.0,78.068,72.797,90.711
29.6,77.523,72.411,80.341,981.0,80.272,71.193,90.914
29.8,76.471,70.177,79.888,986.0,80.027,74.596,90.841
30.0,75.251,69.167,80.326,996.0,80.494,73.263,94.089
30.2,77.795,72.744,79.697,975.0,80.377,73.339,90.304
30.4,75.963,68.564,79.657,961.0,80.744,73.003,90.308
30.6,79.722,71.426,80.318,1006.0,80.965,74.643,90.227
30.8,78.638,72.933,81.654,1079.0,79.468,74.147,88.867
31.0,77.857,71.505,80.077,980.0,81.75,72.749,89.639
31.2,76.528,70.585,80.041,965.0,78.794,71.39,90.418
31.4,75.949,66.424,79.415,948.0,78.396,72.255,89.295
31.6,74.394,52.296,81.927,908.0,76.335,4.851,89.94
31.8,74.824,1.695,80.045,997.0,76.269,4.185,91.728
32.0,73.687,1.601,79.803,990.0,75.297,4.24,90.068
32.2,74.336,2.134,80.629,1017.0,77.94,4.143,87.386
32.4,78.984,2.281,80.393,1004.0,79.28,4.191,91.698
32.6,76.047,2.016,80.891,1027.0,79.964,4.126,85.375
32.8,73.552,1.705,80.831,1053.0,75.185,4.16,87.276
33.0,71.45,1.405,79.768,993.0,73.319,4.138,84.16
33.2,21.985,1.785,81.011,1053.0,6.186,4.149,93.257
33.4,2.792,1.508,80.071,985.0,5.27,4.114,90.072
33.6,2.262,1.631,80.756,1039.0,5.047,4.171,90.649
33.8,2.457,1.399,80.451,997.0,5.026,4.107,91.38
34.0,2.613,1.503,80.111,995.0,4.237,4.059,90.126
34.2,2.185,1.847,78.798,961.0,4.236,4.122,88.885
34.4,2.027,1.554,79.433,962.0,4.232,4.115,89.835
34.6,2.234,1.485,80.149,1007.0,4.271,4.147,91.847
34.8,2.187,1.476,57.649,1006.0,4.286,4.124,11.296
35.0,2.079,1.678,6.649,1010.0,4.216,4.104,9.71
35.2,2.021,1.266,6.638,940.0,4.176,4.111,9.656
35.4,1.948,1.293,7.121,924.0,4.183,4.109,9.488
35.6,2.004,1.3,6.804,923.0,4.2,4.06,9.465
35.8,1.85,1.3,6.915,919.0,4.178,4.11,9.583
36.0,2.179,1.078,6.52,918.0,4.188,4.074,9.123
36.2,1.762,1.44,6.731,965.0,4.278,4.14,9.111
36.4,2.103,1.346,6.225,951.0,4.22,4.101,9.017
36.6,2.081,1.327,6.634,961.0,4.232,4.073,9.137
36.8,1.742,1.355,6.336,1033.0,4.291,4.142,9.302
37.0,2.019,1.449,6.134,966.0,4.254,4.105,9.093
37.2,1.892,1.19,6.833,1004.0,4.3,4.133,9.26
37.4,2.146,1.577,6.697,1002.0,4.34,4.122,9.134
37.6,2.067,1.181,5.94,1016.0,4.301,4.155,5.267
37.8,1.911,1.303,2.414,994.0,4.241,4.132,4.965
38.0,2.204,1.493,3.012,998.0,4.224,4.138,5.189
38.2,1.863,1.325,2.609,966.0,4.175,4.101,4.958
38.4,2.055,1.316,2.785,973.0,4.2,4.115,4.98
38.6,2.303,1.392,19.151,1042.0,4.24,4.145,5.096
38.8,2.073,1.492,3.14,965.0,4.264,4.114,4.962
39.0,2.134,1.358,2.483,1031.0,4.19,4.121,5.027
39.2,1.883,1.402,2.72,956.0,4.191,4.11,4.861
39.4,1.84,1.227,3.609,978.0,4.228,4.111,4.919
39.6,2.309,1.596,8.36,996.0,4.186,4.116,4.874
39.8,1.931,1.357,8.921,984.0,4.159,4.072,4.577
40.0,2.134,1.323,6.247,937.0,4.136,4.12,4.582
40.2,2.302,1.271,2.503,999.0,4.206,4.133,4.633
40.4,2.108,1.735,2.544,1020.0,4.198,4.149,4.628
40.6,2.432,1.819,17.581,1028.0,4.188,4.112,4.645
40.8,2.172,1.435,75.612,777.0,4.282,4.206,4.801
41.0,1.895,1.421,1.895,950.0,4.208,4.112,4.794
41.2,2.286,2.107,2.376,1006.0,4.32,4.164,4.816
41.4,1.597,1.507,1.956,1002.0,4.259,4.123,4.759
41.6,1.789,1.789,3.092,1006.0,4.258,4.179,4.786
41.8,1.704,1.485,1.923,1027.0,4.555,4.212,4.899
42.0,1.177,0.591,1.764,709.5,4.49,4.028,4.953
42.2,1.388,1.388,1.388,1009.0,4.835,4.835,4.835
42.4,2.035,2.035,2.035,1032.0,4.919,4.919,4.919
42.6,8.687,8.687,8.687,518.0,4.853,4.853,4.853


==> evaluation/experiments/packet-loss/packet_loss_results_precopy.csv <==
step,lost_p50,lost_p5,lost_p95,sent,latency_p50,latency_p5,latency_p95
0.0,1.827,1.341,2.719,958.0,4.83,4.733,5.858
0.2,1.881,1.249,2.524,957.0,4.79,4.721,5.083
0.4,1.809,1.272,2.573,857.0,4.531,4.448,4.717
0.6,2.144,1.439,3.059,886.0,4.616,4.539,4.794
0.8,2.167,1.544,2.572,900.0,4.639,4.534,4.997
1.0,1.881,1.129,2.856,877.0,4.543,4.472,4.755
1.2,2.235,1.559,2.704,895.0,4.594,4.523,4.865
1.4,1.834,0.971,2.497,927.0,4.636,4.54,4.799
1.6,2.144,1.439,2.635,886.0,4.566,4.483,4.749
1.8,2.074,1.558,2.808,892.0,4.602,4.539,4.79
2.0,1.726,1.355,2.547,956.0,4.689,4.607,4.971
2.2,2.011,1.207,2.475,895.0,4.658,4.607,4.907
2.4,1.989,1.495,2.478,930.0,4.654,4.538,4.902
2.6,2.26,1.168,2.928,929.0,4.686,4.569,4.908
2.8,2.044,1.094,2.669,905.0,4.613,4.511,4.784
3.0,1.832,1.293,2.387,928.0,4.705,4.585,4.895
3.2,1.977,1.441,2.315,961.0,4.71,4.607,4.889
3.4,1.937,1.361,2.414,955.0,4.669,4.593,4.926
3.6,2.059,1.265,2.696,1020.0,4.79,4.703,5.022
3.8,1.863,1.373,2.373,1020.0,4.834,4.767,5.207
4.0,1.903,1.384,2.602,1051.0,4.828,4.767,5.162
4.2,1.842,1.45,2.878,1086.0,4.886,4.77,5.214
4.4,2.063,1.562,2.574,1018.0,4.897,4.796,5.246
4.6,2.052,1.522,2.581,1048.0,4.776,4.711,5.056
4.8,1.97,1.496,2.542,1066.0,4.789,4.681,5.125
5.0,1.832,1.386,2.594,1010.0,4.873,4.793,5.369
5.2,2.15,1.523,2.754,1093.0,4.909,4.854,5.25
5.4,1.98,1.421,2.457,985.0,4.775,4.678,5.029
5.6,1.84,1.227,2.669,978.0,5.103,4.778,5.307
5.8,2.065,1.554,2.758,1017.0,5.111,4.779,5.482
6.0,2.006,1.624,2.498,1047.0,4.838,4.685,5.185
6.2,2.125,1.477,2.683,1012.0,4.779,4.649,5.106
6.4,2.032,1.274,2.389,1009.0,4.765,4.686,5.032
6.6,1.879,1.237,2.521,958.0,4.679,4.621,4.908
6.8,2.088,1.415,2.76,982.0,4.731,4.634,4.992
7.0,1.801,1.414,2.626,916.0,4.671,4.517,4.874
7.2,1.975,1.343,2.387,886.0,4.602,4.509,4.789
7.4,1.879,1.355,2.642,878.0,4.655,4.528,4.811
7.6,1.951,1.35,2.537,948.0,4.656,4.617,4.953
7.8,1.799,1.164,2.545,945.0,4.745,4.657,5.026
8.0,1.766,1.302,2.346,991.0,4.716,4.633,5.028
8.2,1.907,1.367,2.436,944.0,4.676,4.585,4.881
8.4,2.068,1.373,2.556,943.0,4.692,4.588,4.915
8.6,1.948,1.293,2.706,924.0,4.626,4.561,4.832
8.8,1.973,1.449,2.809,963.0,4.755,4.648,4.974
9.0,1.891,1.09,2.498,1005.0,4.668,4.606,4.932
9.2,2.021,1.429,2.796,1039.0,4.914,4.803,5.234
9.4,2.081,1.457,2.627,961.0,4.788,4.678,5.004
9.6,2.015,1.05,2.683,943.0,4.766,4.644,4.998
9.8,1.771,1.141,2.422,960.0,4.762,4.659,4.947
10.0,1.923,1.179,2.495,1014.0,4.963,4.711,5.197
10.2,2.237,1.556,2.83,961.0,4.801,4.602,4.978
10.4,1.998,1.562,2.655,951.0,4.722,4.597,4.985
10.6,2.035,1.033,2.411,958.0,4.79,4.622,5.09
10.8,1.892,1.227,2.766,978.0,4.88,4.669,5.205
11.0,2.108,1.73,2.708,925.0,4.901,4.657,5.193
11.2,1.826,1.29,2.721,849.0,4.611,4.501,4.881
11.4,1.93,1.345,2.633,881.0,4.573,4.484,4.771
11.6,1.789,1.253,2.432,950.0,4.71,4.649,5.005
11.8,2.064,1.233,2.9,969.0,4.673,4.62,5.003
12.0,1.967,1.301,2.749,915.0,4.633,4.548,4.818
12.2,1.993,1.166,2.831,853.0,4.529,4.481,4.72
12.4,2.186,1.352,2.773,869.0,4.537,4.462,4.72
12.6,1.688,1.084,2.729,918.0,4.605,4.572,4.882
12.8,2.068,1.368,2.869,943.0,4.633,4.584,4.826
13.0,1.996,1.587,2.7,1002.0,4.722,4.644,5.012
13.2,1.809,1.17,2.447,940.0,4.766,4.694,4.999
13.4,1.868,1.062,2.689,937.0,4.655,4.564,4.888
13.6,1.975,1.44,2.604,962.0,4.7,4.595,5.049
13.8,1.935,1.086,2.693,1008.0,4.78,4.681,5.033
14.0,2.039,1.534,2.432,1030.0,4.796,4.76,5.147
14.2,1.907,1.467,2.669,944.0,4.619,4.576,4.898
14.4,2.067,1.487,2.761,871.0,4.561,4.474,4.748
14.6,1.874,1.428,2.552,907.0,4.633,4.544,4.823
14.8,2.083,1.634,2.758,912.0,4.615,4.507,4.797
15.0,2.106,1.314,3.121,902.0,4.595,4.543,4.832
15.2,1.883,1.355,2.73,956.0,4.741,4.59,5.224
15.4,1.921,1.087,2.644,989.0,4.818,4.725,5.067
15.6,2.164,1.404,2.669,901.0,4.604,4.524,4.758
15.8,1.846,1.406,2.508,921.0,4.735,4.518,5.047
16.0,2.014,1.431,2.794,968.0,5.042,4.668,5.829
16.2,1.949,1.462,2.739,1026.0,4.992,4.746,5.57
16.4,1.953,1.331,2.78,973.0,4.946,4.666,5.389
16.6,1.866,1.386,2.319,938.0,4.87,4.605,5.236
16.8,2.031,1.354,2.505,960.0,4.922,4.682,5.238
17.0,1.937,1.325,2.248,981.0,5.062,4.954,5.424
17.2,2.104,1.756,2.774,1022.0,5.117,5.006,5.591
17.4,1.894,1.423,2.779,977.0,4.981,4.85,5.417
17.6,2.088,1.41,2.678,982.0,4.969,4.876,5.448
17.8,2.204,1.563,2.733,953.0,5.044,4.758,5.414
18.0,2.095,1.289,3.238,931.0,5.026,4.738,5.4
18.2,1.913,1.27,2.487,941.0,5.042,4.792,5.352
18.4,1.877,1.356,2.836,959.0,5.207,4.894,5.549
18.6,1.938,1.394,2.374,929.0,5.038,4.749,5.269
18.8,2.151,1.5,2.586,930.0,4.964,4.796,5.327
19.0,1.956,1.369,2.965,946.0,4.974,4.763,5.231
19.2,1.86,1.307,2.637,914.0,4.919,4.753,5.257
19.4,1.935,1.355,2.725,956.0,5.018,4.78,5.492
19.6,1.992,0.792,2.595,1004.0,5.055,4.888,5.539
19.8,2.064,1.233,2.595,969.0,5.014,4.911,5.417
20.0,1.879,1.357,2.312,958.0,5.059,4.933,5.462
20.2,1.861,1.283,2.726,994.0,5.117,4.876,5.528
20.4,1.935,1.614,2.76,982.0,5.068,4.895,5.567
20.6,1.788,1.399,2.666,979.0,5.009,4.905,5.421
20.8,2.033,1.455,2.722,959.0,4.97,4.865,5.323
21.0,1.998,1.567,2.645,951.0,5.067,4.802,5.633
21.2,2.028,1.672,2.676,1011.0,5.349,4.912,5.627
21.4,1.899,1.227,2.772,974.0,4.958,4.815,5.442
21.6,1.925,1.565,2.769,1013.0,5.072,4.929,5.72
21.8,1.919,1.329,2.559,1016.0,5.092,4.867,5.662
22.0,2.136,1.424,2.848,983.0,4.994,4.815,5.401
22.2,2.121,1.293,2.626,990.0,5.06,4.863,5.508
22.4,1.998,1.36,2.456,1026.0,5.072,4.969,5.567
22.6,2.211,1.307,2.734,995.0,4.951,4.758,5.348
22.8,1.881,1.358,2.612,957.0,4.932,4.785,5.273
23.0,2.081,1.139,2.601,961.0,4.93,4.805,5.252
23.2,1.842,1.186,2.644,923.0,4.894,4.773,5.286
23.4,1.963,1.085,2.743,917.0,4.852,4.645,5.204
23.6,1.799,1.354,18.106,945.0,4.936,4.72,5.591
23.8,1.902,1.538,3.669,894.0,4.879,4.109,5.238
24.0,2.098,1.428,2.666,977.0,5.001,4.017,5.522
24.2,2.206,1.126,4.621,884.0,4.849,4.083,5.313
24.4,1.813,1.284,13.907,993.0,4.966,4.009,5.328
24.6,2.172,1.427,26.008,967.0,4.887,3.947,5.216
24.8,2.174,1.107,3.736,989.0,4.86,3.99,5.401
25.0,2.123,1.274,9.597,942.0,4.865,4.026,5.288
25.2,1.85,1.336,4.959,973.0,4.895,4.019,5.338
25.4,1.698,1.095,4.233,913.0,4.807,3.999,5.261
25.6,2.088,1.522,3.099,910.0,4.775,4.024,5.236
25.8,2.067,1.295,45.18,919.0,4.767,3.995,5.362
26.0,1.812,1.061,4.078,938.0,4.599,4.04,5.224
26.2,1.854,1.472,20.318,944.0,4.594,4.062,5.353
26.4,2.113,1.001,24.386,994.0,4.357,4.007,5.07
26.6,1.977,1.134,5.047,961.0,4.217,4.038,4.944
26.8,2.351,1.552,2.732,957.0,4.253,4.016,4.994
27.0,2.066,1.534,4.375,968.0,4.245,4.017,5.036
27.2,2.381,1.515,3.571,924.0,4.199,4.066,4.987
27.4,1.981,1.663,2.732,959.0,4.235,4.062,4.897
27.6,1.865,1.446,2.819,965.0,4.22,4.056,4.934
27.8,2.079,1.599,4.339,938.0,4.217,4.042,4.864
28.0,1.994,1.243,6.742,953.0,4.167,4.038,4.829
28.2,1.973,1.454,2.923,963.0,4.217,4.088,4.895
28.4,1.965,1.339,2.699,967.0,4.195,4.076,4.962
28.6,1.943,1.417,2.28,1055.0,4.302,4.087,5.104
28.8,1.886,1.344,2.427,1034.0,4.234,4.069,5.033
29.0,1.861,1.403,2.319,994.0,4.221,4.114,4.902
29.2,1.842,1.3,4.875,923.0,4.219,4.117,4.972
29.4,2.143,1.515,4.602,980.0,4.247,4.078,4.883
29.6,2.039,1.412,2.554,981.0,4.2,4.113,4.802
29.8,2.079,1.4,2.845,986.0,4.18,4.107,4.971
30.0,1.657,1.2,2.455,996.0,4.225,4.057,4.943
30.2,1.795,1.118,2.59,975.0,4.209,4.071,4.91
30.4,1.873,1.228,2.404,961.0,4.232,4.119,4.921
30.6,1.789,1.481,2.291,1006.0,4.28,4.113,5.153
30.8,1.807,1.205,2.424,1079.0,4.256,4.104,4.922
31.0,1.939,1.122,2.474,980.0,4.217,4.097,4.918
31.2,2.228,1.642,2.699,965.0,4.167,4.051,4.882
31.4,2.162,1.466,2.642,948.0,4.183,4.065,5.005
31.6,2.148,1.311,2.654,908.0,4.174,4.089,4.757
31.8,2.156,1.505,2.528,997.0,4.244,4.121,5.03
32.0,1.919,1.212,2.641,990.0,4.206,4.084,4.961
32.2,1.917,1.563,2.473,1017.0,4.175,4.087,4.965
32.4,1.892,1.673,2.888,1004.0,4.262,4.144,5.133
32.6,1.947,1.456,2.629,1027.0,4.216,4.097,5.036
32.8,1.852,1.496,2.493,1053.0,4.296,4.13,5.199
33.0,1.964,1.309,2.548,993.0,4.242,4.123,5.005
33.2,1.947,1.415,2.564,1053.0,4.279,4.134,5.293
33.4,2.03,1.513,2.741,985.0,4.197,4.102,5.074
33.6,1.973,1.42,2.603,1039.0,4.237,4.115,4.998
33.8,1.956,1.304,3.114,997.0,4.195,4.106,5.042
34.0,1.809,1.407,2.819,995.0,4.171,4.048,4.791
34.2,1.873,1.348,3.023,961.0,4.205,4.085,4.764
34.4,2.131,1.648,2.703,962.0,4.212,4.11,4.842
34.6,1.887,1.385,2.388,1007.0,4.228,4.106,4.923
34.8,2.038,0.989,2.594,1006.0,4.229,4.109,5.109
35.0,2.03,1.371,2.376,1010.0,4.203,4.126,5.003
35.2,1.862,1.154,2.362,940.0,4.206,4.107,4.97
35.4,1.948,1.293,2.825,924.0,4.203,4.075,4.761
35.6,1.95,1.186,2.627,923.0,4.168,4.067,4.789
35.8,1.904,1.088,2.943,919.0,4.203,4.112,4.852
36.0,1.852,1.296,2.947,918.0,4.219,4.107,4.847
36.2,1.969,1.43,2.513,965.0,4.257,4.168,4.883
36.4,2.208,1.262,2.944,951.0,4.253,4.082,4.87
36.6,1.873,1.238,2.399,961.0,4.206,4.074,4.899
36.8,2.227,1.258,2.73,1033.0,4.281,4.142,5.086
37.0,1.863,1.33,3.121,966.0,4.29,4.144,5.079
37.2,1.892,1.091,2.709,1004.0,4.266,4.118,5.162
37.4,2.046,1.497,2.395,1002.0,4.294,4.147,5.126
37.6,2.215,1.373,5.636,1016.0,4.251,4.13,5.176
37.8,1.811,1.308,3.7,994.0,4.267,4.103,5.087
38.0,1.804,1.303,2.826,998.0,4.273,4.114,5.012
38.2,1.76,1.449,2.588,966.0,4.217,4.1,4.933
38.4,1.747,1.418,2.795,973.0,4.256,4.117,4.971
38.6,2.111,1.459,8.784,1042.0,4.304,4.177,5.19
38.8,1.917,1.409,2.492,965.0,4.179,4.107,5.123
39.0,2.085,1.227,2.721,1031.0,4.295,4.115,5.092
39.2,1.987,1.219,2.516,956.0,4.229,4.127,4.916
39.4,1.789,1.462,3.842,978.0,4.22,4.101,4.934
39.6,1.807,1.566,11.505,996.0,4.226,4.088,5.007
39.8,2.337,1.875,5.532,984.0,4.247,4.123,4.977
40.0,2.241,1.686,52.691,937.0,4.215,3.651,4.734
40.2,2.052,1.737,2.763,999.0,4.318,4.179,4.76
40.4,1.912,1.505,2.348,1020.0,4.277,4.139,4.894
40.6,3.435,1.539,12.693,484.0,4.24,4.111,4.869
40.8,2.781,2.191,3.371,776.0,4.577,4.147,5.008
41.0,2.0,2.0,2.0,950.0,5.018,5.018,5.018
41.2,1.69,1.69,1.69,1006.0,5.056,5.056,5.056
41.4,1.996,1.996,1.996,1002.0,5.01,5.01,5.01
41.6,30.645,30.645,30.645,124.0,4.769,4.769,4.769


==> evaluation/experiments/packet-loss/packet_loss_results_stopcopy.csv <==
step,lost_p50,lost_p5,lost_p95,sent,latency_p50,latency_p5,latency_p95
0.0,2.14,1.352,2.516,958.0,4.902,4.841,5.357
0.2,1.985,1.776,2.518,957.0,4.946,4.855,5.257
0.4,1.867,0.928,2.235,857.0,4.649,4.554,4.933
0.6,1.975,1.01,2.827,886.0,4.84,4.589,5.279
0.8,2.0,1.333,2.672,900.0,4.811,4.677,5.189
1.0,1.995,1.585,2.623,877.0,4.626,4.536,4.857
1.2,1.899,1.223,2.464,895.0,4.843,4.599,4.959
1.4,1.834,1.278,2.487,927.0,4.83,4.649,4.948
1.6,2.032,1.236,2.72,886.0,4.781,4.609,4.889
1.8,2.018,1.121,2.595,892.0,4.803,4.643,4.891
2.0,1.778,1.145,2.631,956.0,4.94,4.73,5.139
2.2,2.011,1.335,2.693,895.0,4.774,4.618,4.981
2.4,1.935,1.285,2.688,930.0,4.688,4.638,4.973
2.6,1.83,0.963,2.696,929.0,4.776,4.673,5.007
2.8,2.044,1.42,2.762,905.0,4.658,4.611,4.9
3.0,2.047,1.713,2.376,928.0,4.752,4.691,4.933
3.2,1.925,1.134,2.513,961.0,4.762,4.685,4.982
3.4,2.094,1.455,3.147,955.0,4.793,4.666,5.034
3.6,2.108,1.368,2.77,1020.0,4.846,4.77,5.165
3.8,1.814,1.446,2.583,1020.0,5.016,4.903,5.267
4.0,2.046,1.518,2.669,1051.0,4.923,4.872,5.212
4.2,2.164,1.469,2.781,1086.0,5.009,4.927,5.326
4.4,1.916,1.375,2.569,1018.0,4.978,4.894,5.326
4.6,2.052,1.517,2.395,1048.0,4.88,4.816,5.176
4.8,1.923,1.482,2.824,1066.0,4.928,4.861,5.239
5.0,1.881,1.371,2.505,1010.0,4.962,4.884,5.315
5.2,1.921,1.363,2.662,1093.0,5.039,4.947,5.321
5.4,2.03,1.513,2.64,985.0,4.882,4.794,5.22
5.6,1.994,1.534,3.083,978.0,5.029,4.923,5.505
5.8,1.819,1.372,2.561,1017.0,5.274,4.981,5.581
6.0,1.91,1.242,2.598,1047.0,4.983,4.896,5.329
6.2,1.976,1.566,2.673,1012.0,4.835,4.787,5.174
6.4,1.833,1.08,2.289,1009.0,4.873,4.818,5.159
6.6,1.931,1.545,2.724,958.0,4.74,4.68,4.914
6.8,1.935,1.421,2.347,982.0,4.803,4.756,5.087
7.0,2.02,1.288,2.735,916.0,4.72,4.636,4.97
7.2,1.919,1.354,2.291,886.0,4.68,4.608,4.887
7.4,1.993,1.583,2.859,878.0,4.71,4.62,4.948
7.6,2.11,1.551,2.785,948.0,4.75,4.667,5.024
7.8,2.011,1.376,2.439,945.0,4.855,4.745,5.097
8.0,1.816,1.211,2.437,991.0,4.811,4.731,5.088
8.2,1.96,1.372,2.754,944.0,4.745,4.673,5.04
8.4,1.75,1.055,2.359,943.0,4.82,4.717,5.017
8.6,1.948,1.504,2.603,924.0,4.719,4.633,4.941
8.8,2.077,1.345,2.715,963.0,4.831,4.783,5.11
9.0,2.239,1.582,2.706,1005.0,4.734,4.657,5.025
9.2,2.117,1.444,2.613,1039.0,4.984,4.927,5.405
9.4,2.185,1.249,3.028,961.0,4.856,4.775,5.165
9.6,2.28,1.469,2.863,943.0,4.828,4.716,5.061
9.8,1.927,1.547,2.938,960.0,4.784,4.731,5.036
10.0,1.874,1.474,2.372,1014.0,4.973,4.869,5.309
10.2,2.133,1.436,2.726,961.0,4.768,4.689,4.963
10.4,1.998,1.262,2.434,951.0,4.782,4.716,5.072
10.6,1.879,1.232,2.615,958.0,4.837,4.731,5.078
10.8,2.096,1.329,2.664,978.0,4.978,4.798,5.402
11.0,2.0,1.184,2.724,925.0,4.997,4.739,5.421
11.2,1.767,1.178,2.285,849.0,4.647,4.559,4.915
11.4,1.873,1.362,2.299,881.0,4.63,4.548,4.81
11.6,1.895,1.247,2.337,950.0,4.816,4.743,5.13
11.8,2.167,1.228,2.792,969.0,4.853,4.766,5.14
12.0,1.967,1.53,2.404,915.0,4.686,4.611,4.884
12.2,1.993,1.166,2.62,853.0,4.62,4.57,4.815
12.4,1.956,1.26,2.773,869.0,4.653,4.555,4.811
12.6,1.852,1.302,2.859,918.0,4.745,4.649,4.934
12.8,1.803,1.151,2.572,943.0,4.728,4.661,4.981
13.0,2.096,1.497,2.994,1002.0,4.902,4.792,5.157
13.2,1.915,1.367,2.872,940.0,4.932,4.813,5.184
13.4,2.028,1.601,2.673,937.0,4.788,4.659,5.02
13.6,2.235,1.341,2.635,962.0,4.835,4.706,5.113
13.8,2.133,1.488,2.589,1008.0,4.9,4.792,5.144
14.0,2.039,1.35,2.553,1030.0,4.98,4.905,5.304
14.2,1.854,1.155,2.394,944.0,4.773,4.664,5.01
14.4,2.067,1.372,2.767,871.0,4.617,4.535,4.823
14.6,1.929,1.29,2.541,907.0,4.753,4.638,4.944
14.8,1.974,1.634,2.648,912.0,4.796,4.643,4.963
15.0,2.051,1.524,2.882,902.0,4.748,4.586,4.947
15.2,1.883,1.339,2.73,956.0,4.852,4.742,5.057
15.4,1.871,1.405,2.331,989.0,4.955,4.85,5.221
15.6,1.942,1.321,2.675,901.0,4.677,4.598,4.988
15.8,2.172,1.52,35.727,921.0,4.839,4.631,5.242
16.0,2.324,1.028,100.0,968.0,4.973,4.789,5.1
16.2,2.29,1.438,100.0,1026.0,5.02,4.796,5.186
16.4,2.21,1.413,100.0,973.0,4.875,4.75,5.104
16.6,2.239,1.695,100.0,938.0,4.778,4.688,4.947
16.8,40.208,1.557,100.0,960.0,4.786,4.678,5.0
17.0,100.0,1.901,100.0,981.0,4.823,4.777,5.153
17.2,100.0,1.859,100.0,1022.0,4.931,4.868,5.212
17.4,100.0,1.325,100.0,977.0,4.786,4.747,5.101
17.6,100.0,1.726,100.0,982.0,4.818,4.765,5.082
17.8,100.0,2.072,100.0,953.0,4.766,4.698,5.012
18.0,100.0,91.144,100.0,931.0,4.915,4.739,5.091
18.2,100.0,95.122,100.0,941.0,4.689,4.689,4.689
18.4,100.0,95.099,100.0,959.0,4.696,4.696,4.696
18.6,100.0,95.113,100.0,929.0,4.692,4.692,4.692
18.8,100.0,75.876,100.0,930.0,5.352,4.745,5.958
19.0,100.0,30.513,100.0,946.0,4.868,4.184,5.066
19.2,100.0,1.958,100.0,914.0,4.9,4.179,4.931
19.4,100.0,2.061,100.0,956.0,4.58,4.055,5.532
19.6,100.0,1.768,100.0,1004.0,4.197,4.078,5.088
19.8,100.0,1.625,100.0,969.0,4.199,4.104,4.941
20.0,98.434,1.759,100.0,958.0,4.17,3.998,9.41
20.2,4.527,1.187,100.0,994.0,4.177,3.968,5.232
20.4,2.291,1.624,100.0,982.0,4.156,4.099,5.071
20.6,2.298,1.328,100.0,979.0,4.201,4.1,4.905
20.8,2.242,1.773,100.0,959.0,4.158,4.063,4.781
21.0,2.313,1.346,100.0,951.0,4.189,4.102,4.876
21.2,2.176,1.281,100.0,1011.0,4.255,4.065,4.958
21.4,2.156,1.535,100.0,974.0,4.207,4.101,4.879
21.6,2.122,1.565,100.0,1013.0,4.212,4.129,4.931
21.8,2.165,1.462,100.0,1016.0,4.218,4.085,4.984
22.0,2.035,1.521,100.0,983.0,4.209,4.06,4.776
22.2,2.121,1.707,100.0,990.0,4.192,4.082,5.009
22.4,1.998,1.442,100.0,1026.0,4.218,4.121,5.128
22.6,2.01,1.508,65.819,995.0,4.171,4.071,5.043
22.8,1.985,1.562,7.382,957.0,4.188,4.041,4.978
23.0,2.081,1.436,7.373,961.0,4.167,4.063,4.788
23.2,2.167,1.614,8.499,923.0,4.152,4.012,4.74
23.4,1.963,1.63,7.694,917.0,4.132,4.073,4.683
23.6,1.852,1.45,7.614,945.0,4.186,4.101,4.835
23.8,2.237,1.219,5.632,894.0,4.208,4.076,4.799
24.0,1.842,1.223,2.569,977.0,4.249,4.136,4.869
24.2,1.81,1.555,2.54,884.0,4.162,4.075,4.719
24.4,1.913,1.198,2.336,993.0,4.236,4.108,4.97
24.6,2.017,1.437,2.813,967.0,4.184,4.07,5.03
24.8,1.921,1.416,2.634,989.0,4.214,4.119,5.045
25.0,1.964,1.476,2.972,942.0,4.159,4.099,4.907
25.2,2.055,1.536,2.78,973.0,4.186,4.092,4.896
25.4,2.191,1.413,2.749,913.0,4.136,4.079,4.805
25.6,1.868,0.978,2.33,910.0,4.159,4.086,4.714
25.8,1.959,1.3,2.938,919.0,4.176,4.07,4.792
26.0,1.919,1.269,2.564,938.0,4.168,4.097,4.751
26.2,2.172,1.568,2.654,944.0,4.172,4.072,4.827
26.4,1.911,1.202,2.726,994.0,4.209,4.122,5.032
26.6,1.717,1.134,2.617,961.0,4.225,4.08,5.009
26.8,1.829,1.249,2.628,957.0,4.193,4.105,5.081
27.0,1.86,1.436,2.479,968.0,4.207,4.088,5.039
27.2,2.056,1.385,2.819,924.0,4.193,4.082,4.769
27.4,2.242,1.564,2.523,959.0,4.18,4.093,4.798
27.6,2.021,1.342,2.503,965.0,4.16,4.056,4.704
27.8,1.919,1.386,2.351,938.0,4.195,4.059,4.739
28.0,2.099,1.254,2.844,953.0,4.166,4.067,4.795
28.2,1.661,1.324,2.404,963.0,4.166,4.102,4.804
28.4,1.965,1.329,2.916,967.0,4.183,4.104,4.823
28.6,2.085,1.512,2.659,1055.0,4.228,4.132,4.965
28.8,1.934,1.344,2.442,1034.0,4.188,4.109,4.884
29.0,1.911,1.398,2.626,994.0,4.173,4.102,4.845
29.2,2.059,1.495,2.73,923.0,4.16,4.123,4.744
29.4,1.939,1.219,2.556,980.0,4.205,4.095,5.023
29.6,2.039,1.325,2.864,981.0,4.198,4.078,5.023
29.8,1.978,1.613,2.738,986.0,4.155,4.092,4.969
30.0,2.108,1.386,2.721,996.0,4.171,4.091,4.976
30.2,2.103,1.636,2.677,975.0,4.151,4.067,5.035
30.4,1.925,1.243,2.716,961.0,4.172,4.061,4.999
30.6,2.137,1.392,2.689,1006.0,4.183,4.094,5.2
30.8,1.9,1.293,2.521,1079.0,4.194,4.105,5.255
31.0,2.092,1.526,3.071,980.0,4.161,4.071,5.093
31.2,2.124,1.539,3.114,965.0,4.202,4.083,5.029
31.4,1.951,1.371,2.874,948.0,4.174,4.09,5.069
31.6,2.093,1.531,3.089,908.0,4.147,4.063,4.832
31.8,1.755,1.204,2.317,997.0,4.215,4.111,5.129
32.0,1.97,1.202,2.47,990.0,4.167,4.099,5.059
32.2,2.065,1.273,2.557,1017.0,4.158,4.076,5.086
32.4,1.793,1.489,2.49,1004.0,4.27,4.123,5.274
32.6,1.753,1.168,2.449,1027.0,4.18,4.096,4.861
32.8,1.757,1.14,2.863,1053.0,4.195,4.115,4.999
33.0,1.813,1.098,2.533,993.0,4.181,4.09,4.828
33.2,1.994,1.519,2.854,1053.0,4.25,4.14,5.033
33.4,2.132,1.416,2.452,985.0,4.185,4.089,4.879
33.6,2.021,1.155,3.017,1039.0,4.193,4.089,4.767
33.8,1.906,1.389,2.708,997.0,4.175,4.057,4.868
34.0,1.859,1.307,3.03,995.0,4.167,4.06,4.778
34.2,1.873,1.249,2.607,961.0,4.187,4.08,4.758
34.4,1.975,1.559,2.396,962.0,4.177,4.084,4.797
34.6,1.887,1.38,2.408,1007.0,4.233,4.103,5.003
34.8,2.038,1.392,2.515,1006.0,4.251,4.072,5.115
35.0,1.881,1.282,2.584,1010.0,4.222,4.115,4.805
35.2,2.128,1.473,2.484,940.0,4.209,4.097,4.847
35.4,2.11,1.623,2.495,924.0,4.17,4.063,4.786
35.6,1.842,1.186,2.4,923.0,4.148,4.069,4.74
35.8,1.85,1.3,2.835,919.0,4.133,4.1,4.774
36.0,2.07,1.634,2.631,918.0,4.157,4.053,4.76
36.2,1.865,1.337,2.798,965.0,4.212,4.123,4.817
36.4,1.682,1.052,2.34,951.0,4.195,4.099,4.801
36.6,1.873,1.348,2.513,961.0,4.182,4.078,4.789
36.8,1.985,1.346,2.527,1033.0,4.242,4.117,4.945
37.0,1.863,1.346,2.593,966.0,4.238,4.098,4.936
37.2,2.092,1.195,2.395,1004.0,4.26,4.094,4.981
37.4,1.846,1.477,2.71,1002.0,4.257,4.136,4.926
37.6,1.969,1.27,2.564,1016.0,4.264,4.147,5.015
37.8,2.012,1.408,2.817,994.0,4.215,4.078,4.914
38.0,1.804,1.303,2.625,998.0,4.248,4.117,4.882
38.2,1.863,1.242,2.697,966.0,4.227,4.102,4.796
38.4,1.953,1.531,2.775,973.0,4.198,4.079,4.75
38.6,1.775,1.152,10.499,1042.0,4.289,4.122,5.048
38.8,1.865,1.036,2.725,965.0,4.199,4.105,4.495
39.0,1.94,1.455,2.265,1031.0,4.152,4.086,4.478
39.2,1.674,1.213,2.238,956.0,4.125,4.046,4.473
39.4,2.198,1.462,2.49,978.0,4.149,4.086,4.475
39.6,2.008,1.571,4.227,996.0,4.192,4.054,4.423
39.8,2.033,1.067,2.642,984.0,4.171,4.093,4.577
40.0,1.921,1.601,6.641,937.0,4.16,4.069,4.476
40.2,2.152,1.802,2.853,999.0,4.17,4.089,4.558
40.4,1.716,1.373,2.559,1020.0,4.185,4.114,4.665
40.6,2.415,1.342,3.982,1028.0,4.187,4.064,4.844
40.8,2.232,1.355,3.643,941.0,4.123,4.078,4.228
41.0,2.105,1.642,2.3,950.0,4.228,4.154,4.232
41.2,1.789,1.62,2.043,1006.0,4.193,4.11,4.235
41.4,1.946,1.557,2.166,1002.0,4.155,4.123,4.278
41.6,17.675,1.526,39.364,565.0,4.173,3.871,4.203
41.8,1.801,1.67,1.933,1027.0,4.18,4.149,4.211
42.0,2.021,1.935,2.108,1039.0,4.183,4.178,4.187
42.2,2.032,1.898,2.166,1009.0,4.115,4.106,4.124
42.4,2.616,2.442,2.791,1032.0,4.249,4.21,4.289
42.6,2.636,1.732,3.54,754.5,4.281,4.214,4.347
42.8,7.123,7.123,7.123,730.0,4.15,4.15,4.15


==> evaluation/experiments/recurrent-migration/stats_continuous_handover.csv <==
HandoverId,StartTime,EndTime,MigrationTimeS,DowntimeMs,PostCleanupMemoryMB,BaseTransferMB,EventTransferMB,CpuCoreSeconds,MigrationOccupancy,Availability,AuthorityViolations,AuthorityViolations
1,1787220749676.8376,1787220753588.0925,3.9112548828125,1.67822265625,142.2578125,135.402553,4.995254,0.7279466371623535,0.6889848056927808,0.9997043736740843,0.024070733619329106,10473
2,1787220779849.7666,1787220784564.5796,4.71481298828125,5.67138671875,142.203125,135.639393,5.935234,0.8346179252810058,0.15625970535710101,0.9998120372494432,0.024070733619329106,10473
3,1787220809984.986,1787220813370.4075,3.38542138671875,1.705078125,140.96875,135.399437,4.227024,0.6426154931323242,0.11234102305753886,0.9999434190905431,0.024070733619329106,10473
4,1787220840122.1396,1787220844184.0164,4.061876708984375,5.962158203125,142.0,135.442599,5.168232,0.7203944052512207,0.13477970639454723,0.9998021658485307,0.024070733619329106,10473
5,1787220870277.2283,1787220873603.4187,3.3261904296875,1.658203125,142.28125,135.407677,3.88206,0.5896911667563476,0.11030279072519009,0.9999450108356261,0.024070733619329106,10473
6,1787220900405.6912,1787220905317.13,4.911438720703125,5.783935546875,142.140625,135.751665,6.257148,0.8390326671120606,0.16301657135755854,0.9998080242072795,0.024070733619329106,10473
7,1787220930545.1152,1787220933869.86,3.324744873046875,1.63916015625,140.546875,135.387963,3.836272,0.5754895010961915,0.11031215676434619,0.9999456140849832,0.024070733619329106,10473
8,1787220960689.8652,1787220964181.3281,3.491462890625,5.62646484375,141.53125,135.458487,4.359242,0.6361567754895019,0.11582324917688819,0.9998133517496828,0.024070733619329106,10473
9,1787220990852.8455,1787220994590.1814,3.7373359375,1.716064453125,141.703125,135.466141,4.373482,0.6470049050712889,0.12390473055612661,0.9999431069330568,0.024070733619329106,10473
10,1787221021029.5405,1787221024563.3594,3.53381884765625,5.656982421875,141.59375,135.621721,4.323656,0.6792342323957519,0.11710423688382965,0.9998125380394023,0.024070733619329106,10473
11,1787221051157.3098,1787221054849.19,3.691880126953125,1.729248046875,141.609375,135.166661,4.452498,0.6664650982021485,0.12254077265961912,0.9999426028515289,0.024070733619329106,10473
12,1787221081298.5713,1787221087674.557,6.375985595703125,5.64990234375,144.1875,135.430469,7.937368,1.0771737109738768,0.211536786576573,0.9998125525586078,0.024070733619329106,10473
13,1787221111457.5889,1787221115385.476,3.92788720703125,1.796142578125,140.75,135.701163,4.803748,0.7223528104543457,0.13023922934015705,0.9999404442610416,0.024070733619329106,10473
14,1787221141622.0317,1787221146658.016,5.035984375,5.777587890625,142.234375,135.644863,6.354662,0.8737899940717774,0.16695101568827342,0.9998084636299992,0.024070733619329106,10473
15,1787221171781.108,1787221175190.078,3.408969970703125,1.99755859375,142.109375,135.457161,4.129186,0.6148617355661621,0.11303297061473579,0.9999337659223259,0.024070733619329106,10473
16,1787221201917.5273,1787221206812.252,4.894724609375,5.96337890625,142.265625,135.608355,6.13272,0.8834243612006837,0.1624189170900223,0.9998021205233293,0.024070733619329106,10473
17,1787221232093.0713,1787221236026.5996,3.9335283203125,1.752197265625,141.4609375,135.311575,4.816988,0.7294351578781737,0.13035484389084354,0.9999419332003161,0.024070733619329106,10473
18,1787221262226.0642,1787221266118.6877,3.89262353515625,5.60693359375,142.234375,135.626695,4.761776,0.6988113260786133,0.12918144392430111,0.9998139270928497,0.024070733619329106,10473
19,1787221292404.901,1787221296632.0315,4.227130615234375,1.80078125,142.859375,135.513577,5.272182,0.7657373294360351,0.14006936918968116,0.9999403296664581,0.024070733619329106,10473
20,1787221322538.6138,1787221326190.294,3.65168017578125,5.529296875,141.640625,135.378867,4.389454,0.6771792454824219,0.12118255022325299,0.9998165079459319,0.024070733619329106,10473
21,1787221352720.949,1787221357118.589,4.39764013671875,1.80859375,142.546875,135.224513,5.700998,0.8088438607382811,0.14570244836386467,0.999940077739588,0.024070733619329106,10473
22,1787221382862.128,1787221386171.8687,3.30974072265625,5.682373046875,141.609375,135.377769,3.959314,0.62376529193042,0.10980793842168644,0.999811474758325,0.024070733619329106,10473
23,1787221412985.041,1787221417902.0098,4.91696875,1.6904296875,142.046875,135.463953,6.38954,0.8753555652717286,0.1632301874646853,0.9999438822638874,0.024070733619329106,10473
24,1787221443154.061,1787221447163.922,4.009861083984375,5.88720703125,141.9609375,135.390137,4.926988,0.6800940685456542,0.13291320306023907,0.9998048591890808,0.024070733619329106,10473
25,1787221473313.048,1787221477712.986,4.39993798828125,1.618408203125,142.234375,135.495893,5.606716,0.7899743089890137,0.1458914379136136,0.9999463374482745,0.024070733619329106,10473
26,1787221503461.2832,1787221509298.7458,5.837462646484375,6.271240234375,142.546875,135.639341,7.419878,1.0103342721206054,0.19362535238579562,0.9997919864890257,0.024070733619329106,10473
27,1787221533641.2957,1787221538988.2837,5.346988037109375,1.614501953125,143.765625,135.464779,6.73642,0.9215309818103028,0.17716984198599142,0.9999465042648429,0.024070733619329106,10473
28,1787221563769.6538,1787221568623.0962,4.8534423828125,5.826904296875,142.203125,135.610509,6.220528,0.8383812250788576,0.16109216300325702,0.9998065973503424,0.024070733619329106,10473
29,1787221593889.8723,1787221598100.0676,4.2101953125,1.53173828125,142.5,135.355861,5.328448,0.7285927372131349,0.1397797068331685,0.9999491458443122,0.024070733619329106,10473
30,1787221624057.134,1787221628356.4023,4.299268310546875,5.87451171875,142.6953125,135.402777,5.152952,0.7526311567631836,0.14251437040023857,0.9998052686460734,0.024070733619329106,10473
31,1787221654209.4092,1787221659123.6816,4.9142724609375,1.488525390625,142.328125,135.490135,6.327282,0.805028249482422,0.16298181271772066,0.9999506330655517,0.024070733619329106,10473
32,1787221684333.292,1787221687930.166,3.5968740234375,5.80810546875,141.875,135.522551,4.144884,0.6139614047075196,0.11940273588984239,0.9998071926681928,0.024070733619329106,10473
33,1787221714481.0132,1787221719346.2192,4.8652060546875,1.62109375,142.53125,135.520579,6.165498,0.8319153027426759,0.16137889904840802,0.9999462283155762,0.024070733619329106,10473
34,1787221744617.2708,1787221748730.5913,4.113320556640625,5.84130859375,141.78125,135.431525,4.819562,0.7027944513322755,0.13649075527411467,0.9998061700733577,0.024070733619329106,10473
35,1787221774769.32,1787221779028.6538,4.259333740234375,1.640625,142.875,135.307867,5.283924,0.7367240652070312,0.14126183250558688,0.999945588275517,0.024070733619329106,10473
36,1787221804914.1646,1787221808914.2605,4.000095947265625,5.768798828125,142.3203125,135.583101,4.803898,0.7111262278483886,0.13269585615537574,0.9998086306654695,0.024070733619329106,10473
37,1787221835053.0164,1787221839206.3557,4.15333935546875,1.646240234375,142.171875,135.557601,5.127454,0.7294938283432616,0.13780682098027458,0.9999453781369995,0.024070733619329106,10473
38,1787221865197.5886,1787221869200.3164,4.002727783203125,5.76953125,142.375,135.436107,4.894228,0.7056406541218261,0.1327843615736949,0.9998086046403591,0.024070733619329106,10473
39,1787221895349.2144,1787221899255.7056,3.9064912109375,1.644287109375,142.296875,135.534613,4.891008,0.7243552179626465,0.1295615448933114,0.9999454660546676,0.024070733619329106,10473
40,1787221925501.632,1787221931317.7847,5.816152587890625,5.708984375,143.40625,135.597801,7.185224,0.9374584555778809,0.19289174888100863,0.9998106624673636,0.024070733619329106,10473
41,1787221955649.516,1787221960706.6516,5.057135498046875,1.76025390625,142.96875,135.513007,6.291674,0.9094876778242187,0.16774429318081627,0.9999416126881637,0.024070733619329106,10473
42,1787221985793.9585,1787221990382.0537,4.58809521484375,5.6669921875,141.796875,135.680161,5.587192,0.8316739818386228,0.15220368506334522,0.9998120054066506,0.024070733619329106,10473
43,1787222015933.2231,1787222019516.5786,3.58335546875,1.73876953125,142.28125,135.644707,4.415944,0.6233529999658204,0.11889326135021581,0.9999423088269892,0.024070733619329106,10473
44,1787222046077.6401,1787222051367.535,5.289894775390625,5.794189453125,142.9140625,135.736843,6.524862,0.7926514844384766,0.17548505836956813,0.9998077856521616,0.024070733619329106,10473
45,1787222076237.1555,1787222081505.6047,5.26844921875,1.7568359375,142.84375,135.266541,6.539284,0.9243549171887206,0.17468613643883688,0.9999417485355678,0.024070733619329106,10473
46,1787222106374.1943,1787222111209.9922,4.8357978515625,5.605224609375,142.8125,135.334897,6.187788,0.856479303984619,0.1604602854550046,0.9998140087802535,0.024070733619329106,10473
47,1787222136537.079,1787222140150.68,3.613600830078125,1.733642578125,141.59375,135.323915,4.32682,0.6211035202670899,0.1198028921357134,0.9999425239796659,0.024070733619329106,10473
48,1787222166658.1475,1787222171075.574,4.417426513671875,5.754150390625,142.515625,135.467689,5.743606,0.8069505415495606,0.14665570493607602,0.9998089659263751,0.024070733619329106,10473
49,1787222196829.2341,1787222201309.836,4.480601806640625,1.766357421875,141.796875,135.290273,5.497218,0.7797437341870118,0.1485064775975544,0.9999414552932349,0.024070733619329106,10473
50,1787222226965.594,1787222232049.9973,5.0844033203125,5.755859375,142.109375,135.507817,6.530122,0.8915445795471191,0.16871325347118116,0.9998090061506727,0.024070733619329106,10473
51,1787222257129.2961,1787222261459.9143,4.3306181640625,1.64306640625,141.78125,135.526605,5.392402,0.7547487846257324,0.1435705120926885,0.9999455283572897,0.024070733619329106,10473
52,1787222287257.382,1787222291721.3582,4.46397607421875,5.816162109375,142.1875,135.414911,5.619804,0.796809105534668,0.14816660054273487,0.9998069521535009,0.024070733619329106,10473
53,1787222317417.657,1787222321257.1223,3.83946533203125,1.7275390625,141.515625,135.388783,4.993722,0.6969004534262695,0.12730206685658843,0.9999427213754486,0.024070733619329106,10473
54,1787222347553.7405,1787222353204.5354,5.650794921875,5.707763671875,142.453125,135.420001,7.246268,0.94716767455542,0.1875092668431005,0.9998106003498227,0.024070733619329106,10473
55,1787222377709.5066,1787222381208.468,3.49896142578125,1.57470703125,141.578125,135.463973,4.14755,0.6355447814074706,0.11602959820809301,0.9999477808978444,0.024070733619329106,10473
56,1787222407853.6946,1787222412865.0598,5.011365234375,5.731689453125,143.125,135.657803,6.405744,0.8848404917709961,0.16624648294799652,0.9998098575600924,0.024070733619329106,10473
57,1787222438029.6086,1787222442577.433,4.547824462890625,1.63232421875,141.96875,135.524665,5.31527,0.7494871980146485,0.15071041273086955,0.9999459063869492,0.024070733619329106,10473
58,1787222468158.382,1787222472344.0164,4.18563427734375,33.872314453125,141.8203125,135.384695,5.267254,0.7570289402509766,0.13892481504521087,0.9988757486419622,0.024070733619329106,10473
59,1787222498305.1182,1787222502282.8774,3.97775927734375,1.684326171875,142.75,135.407381,4.676264,0.6818943865959473,0.13194659834027464,0.9999441290703185,0.024070733619329106,10473
60,1787222528461.563,1787222532203.2922,3.741729248046875,5.71533203125,142.171875,135.421667,4.643792,0.6710744962038574,0.12407726672879818,0.9998104772606796,0.024070733619329106,10473
61,1787222558605.7603,1787222562735.0735,4.129313232421875,1.571044921875,141.984375,135.315023,4.929948,0.6962162663603516,0.13698534401281756,0.9999478823433899,0.024070733619329106,10473
62,1787222588757.6182,1787222593989.2444,5.231626220703125,5.724609375,142.078125,135.454085,6.412652,0.9202230664201659,0.17350924895878214,0.9998101407418389,0.024070733619329106,10473
63,1787222618897.28,1787222622328.744,3.4314638671875,1.749755859375,141.78125,135.418857,4.19892,0.622892807965088,0.11385210234045921,0.9999419450733323,0.024070733619329106,10473
64,1787222649045.4507,1787222653943.836,4.89838525390625,5.705810546875,142.375,135.576419,6.097354,0.8114812223081056,0.1624770308644948,0.9998107410690916,0.024070733619329106,10473
65,1787222679205.4636,1787222683189.45,3.983986328125,1.74853515625,142.515625,135.427403,4.850786,0.7160747570107422,0.132094980732367,0.9999420247212838,0.024070733619329106,10473
66,1787222709342.1853,1787222713064.2195,3.7220341796875,5.80517578125,142.109375,135.559409,4.630846,0.6727702577783203,0.12350494586795731,0.9998073720213183,0.024070733619329106,10473
67,1787222739496.9683,1787222743266.4607,3.769492431640625,1.758544921875,142.1640625,135.439069,4.560158,0.6669348259396972,0.1250047939913139,0.9999416827199762,0.024070733619329106,10473
68,1787222769646.1978,1787222773369.4395,3.72324169921875,5.6123046875,141.96875,135.560051,4.568794,0.6725298591701661,0.12349375960614666,0.999813849150309,0.024070733619329106,10473
69,1787222799793.019,1787222803262.9956,3.4699765625,1.885986328125,142.046875,135.469581,4.257748,0.6254971156071777,0.11510256850061118,0.9999374399605835,0.024070733619329106,10473
70,1787222829934.322,1787222835467.8914,5.5335693359375,5.7470703125,143.1171875,135.897593,6.84209,0.9412355957131349,0.18358759539631597,0.9998093290686008,0.024070733619329106,10473
71,1787222860098.2378,1787222865397.1213,5.298883544921875,1.626953125,143.328125,135.590657,6.71071,0.8911473586586912,0.17566961746827325,0.9999460629336945,0.024070733619329106,10473
72,1787222890225.3496,1787222893771.8508,3.546501220703125,5.73388671875,141.671875,135.416935,4.264282,0.657977763746582,0.1177179293626087,0.9998096768534039,0.024070733619329106,10473
73,1787222920392.9766,1787222924974.9277,4.581951171875,1.703857421875,142.671875,135.485063,6.012536,0.8233096272805176,0.15188304930296698,0.9999435203364015,0.024070733619329106,10473
74,1787222950525.2954,1787222955835.9744,5.310678955078125,34.471923828125,143.09375,135.566703,6.460208,0.8841980973557129,0.17624527942665122,0.9988559817117824,0.024070733619329106,10473
75,1787222980677.2354,1787222985859.4402,5.182204833984375,31.2099609375,143.171875,135.773081,6.668094,0.904389720473633,0.17186969873430583,0.9989649103507718,0.024070733619329106,10473
76,1787223010833.5525,1787223015058.947,4.22539453125,5.758056640625,142.5,135.482761,5.228948,0.7304499189138184,0.14011639789500144,0.9998090596867599,0.024070733619329106,10473
77,1787223040965.931,1787223045133.7515,4.167820556640625,1.642822265625,142.109375,135.591425,5.285026,0.7098170151865235,0.1383170123124181,0.9999454798342554,0.024070733619329106,10473
78,1787223071125.7634,1787223076094.7798,4.969016357421875,5.746826171875,142.640625,135.638997,6.353872,0.8507724342834473,0.1647560991661337,0.9998094543075412,0.024070733619329106,10473
79,1787223101277.5667,1787223105373.11,4.09554345703125,1.65869140625,141.1953125,135.403181,5.12801,0.7195337590939941,0.1358307968113109,0.9999449886497997,0.024070733619329106,10473
80,1787223131425.604,1787223136580.02,5.154416015625,5.680908203125,142.65625,135.528967,6.50892,0.8861313784838867,0.17097020131640286,0.9998115662344281,0.024070733619329106,10473
81,1787223161589.7112,1787223166973.026,5.383314697265625,1.635009765625,143.390625,135.516105,6.802708,0.9279553966835937,0.17846756297296665,0.9999457961823305,0.024070733619329106,10473
82,1787223191733.7512,1787223196817.7063,5.083955078125,5.6865234375,142.765625,135.676301,5.9992,0.860039177571045,0.1686553982656903,0.9998113549666823,0.024070733619329106,10473
83,1787223221889.5012,1787223225747.0356,3.857534423828125,1.7109375,142.109375,135.264321,4.881402,0.7239851025441895,0.12792036092049194,0.9999432633079927,0.024070733619329106,10473
84,1787223252037.674,1787223256350.2944,4.312620361328125,5.746826171875,142.3125,135.382289,5.064784,0.7301267472382813,0.14304748690946334,0.9998093806148661,0.024070733619329106,10473
85,1787223282189.63,1787223286502.6384,4.313008544921875,1.676025390625,142.203125,135.470453,5.423956,0.7469811486975099,0.1430424139655055,0.9999444140406295,0.024070733619329106,10473
86,1787223312341.635,1787223316252.0483,3.910413330078125,5.721923828125,142.109375,135.437457,4.627278,0.6762840836115722,0.12968999287488758,0.9998102307357659,0.024070733619329106,10473
87,1787223342509.2375,1787223347055.4683,4.546230712890625,1.65625,142.234375,135.580855,5.58252,0.7949893942314453,0.15069910534003958,0.9999450983883172,0.024070733619329106,10473
88,1787223372654.049,1787223376497.516,3.843467041015625,5.794921875,142.28125,135.363927,4.66608,0.696913860055664,0.12750011848730058,0.9998077638710564,0.024070733619329106,10473
89,1787223402785.6377,1787223407605.5742,4.8199365234375,1.594482421875,142.40625,135.437355,5.951064,0.8075613380791016,0.15996290749007688,0.9999470826964412,0.024070733619329106,10473
90,1787223432933.731,1787223437434.3271,4.50059619140625,5.6806640625,142.78125,135.433685,5.51945,0.7808024601940918,0.14928294643167328,0.9998115746819148,0.024070733619329106,10473
91,1787223463109.0894,1787223468183.4983,5.074408935546875,1.663818359375,142.921875,135.586353,6.356092,0.920695687213867,0.1681639988676864,0.9999448616868968,0.024070733619329106,10473
92,1787223493242.0269,1787223496983.1536,3.741126708984375,5.6240234375,142.796875,135.458117,4.533678,0.6963489265456543,0.1241540659281683,0.9998133596023454,0.024070733619329106,10473
93,1787223523388.9536,1787223527933.7295,4.54477587890625,1.6142578125,142.625,135.572021,5.617394,0.7854628915786133,0.15075420176049895,0.9999464536526238,0.024070733619329106,10473
94,1787223553537.4402,1787223557606.7563,4.069316162109375,5.649658203125,141.875,135.444077,4.991834,0.7092378405617676,0.13497580226308425,0.9998126055784067,0.024070733619329106,10473
95,1787223583672.9934,1787223588748.2952,5.0753017578125,1.704833984375,142.0,135.610471,5.028702,0.8288477662514648,0.1684157486777721,0.999943427818571,0.024070733619329106,10473
96,1787223613825.557,1787223618034.1606,4.208603759765625,5.711181640625,142.546875,135.538183,5.295498,0.7601770286413574,0.13957698034652877,0.9998105905109838,0.024070733619329106,10473
97,1787223644005.4966,1787223647626.3354,3.6208388671875,1.7744140625,141.5625,135.556123,4.288844,0.6206631335756836,0.11997501994729157,0.9999412055133211,0.024070733619329106,10473
98,1787223674138.1523,1787223679209.567,5.07141455078125,5.7333984375,143.71875,135.538831,6.552604,0.8732125029428711,0.16830293986977732,0.9998097280743244,0.024070733619329106,10473
99,1787223704293.8813,1787223709063.699,4.769817626953125,1.7060546875,142.59375,135.460631,5.810522,0.7824433820817872,0.1581728508813454,0.9999434251883853,0.024070733619329106,10473
100,1787223734461.6702,1787223740366.5818,5.90491162109375,5.6806640625,143.546875,135.590401,7.732968,1.0189530702133789,0.19573564561351497,0.9998116976986049,0.024070733619329106,10473
101,1787223764593.3699,1787223768712.8813,4.119511474609375,1.925048828125,142.15625,135.455831,5.063098,0.69668930916333,0.13671686345819,0.9999361121726672,0.024070733619329106,10473
102,1787223794742.191,1787223798937.2239,4.195032958984375,5.634521484375,141.65625,135.369689,5.33657,0.7590852516621094,0.1391441792278961,0.9998131097240592,0.024070733619329106,10473
103,1787223824904.8352,1787223829823.1318,4.918296630859375,1.724609375,143.28125,135.688903,6.2214,0.8344560898962403,0.16305919945358735,0.9999428230045554,0.024070733619329106,10473
104,1787223855069.9453,1787223859692.773,4.62282763671875,5.686279296875,142.8125,135.468983,5.81701,0.7890983208552246,0.15325081261948856,0.9998114948270825,0.024070733619329106,10473
105,1787223885177.129,1787223889663.7559,4.486626953125,1.79296875,142.125,135.410103,5.731876,0.7705473395422362,0.1490218086708179,0.9999404471446351,0.024070733619329106,10473
106,1787223915350.0383,1787223919733.6067,4.383568359375,5.58740234375,142.390625,135.528445,5.5517,0.7983129437048341,0.14528159342543256,0.9998148205641934,0.024070733619329106,10473
107,1787223945488.8843,1787223950297.1028,4.808218505859375,1.776611328125,141.890625,135.474979,5.741704,0.8362463864321289,0.1595355878679756,0.9999410524433738,0.024070733619329106,10473
108,1787223975653.5173,1787223980891.9404,5.238423095703125,12.896484375,143.84375,135.588645,6.738602,0.9410951365463867,0.17366109131401838,0.9995724634093581,0.024070733619329106,10473
109,1787224005796.867,1787224009664.3054,3.8674384765625,1.79638671875,141.578125,135.425901,4.47294,0.6874156603525391,0.12830154998300763,0.9999404052057244,0.024070733619329106,10473
110,1787224035917.8245,1787224040258.8677,4.341043212890625,5.60595703125,142.9296875,135.447781,5.478842,0.8072096830036621,0.14412035905816653,0.9998138851652503,0.024070733619329106,10473
111,1787224066084.7485,1787224069969.3328,3.884584228515625,1.864990234375,141.9609375,135.551027,4.405634,0.645124199751465,0.12876964914321412,0.9999381776468191,0.024070733619329106,10473
112,1787224096214.2627,1787224100629.736,4.415473388671875,5.72412109375,143.515625,135.614985,5.47558,0.7367724378593751,0.1465497706070205,0.9998100161501668,0.024070733619329106,10473
113,1787224126405.0503,1787224129942.8765,3.537826171875,1.699951171875,141.9375,135.404469,4.27048,0.6200489724123536,0.11718230802795108,0.9999436930498624,0.024070733619329106,10473
114,1787224156541.4382,1787224160602.683,4.061244873046875,5.69189453125,142.609375,135.463313,4.96297,0.6854310474748535,0.13476216463652854,0.9998111288405669,0.024070733619329106,10473
115,1787224186685.7207,1787224190747.3171,4.061596435546875,1.650146484375,141.515625,135.225819,4.994936,0.7032789118259277,0.13473853423097043,0.9999452583923343,0.024070733619329106,10473
116,1787224216821.3533,1787224221755.594,4.93424072265625,5.760498046875,143.671875,135.489647,6.175086,0.8318174351032716,0.16373443336433927,0.9998088476147362,0.024070733619329106,10473
117,1787224246977.1802,1787224251834.1199,4.856939697265625,1.963134765625,142.59375,135.329233,5.911506,0.7899160038791506,0.16106139993042487,0.9999349003172138,0.024070733619329106,10473
118,1787224277133.5974,1787224281326.8396,4.1932421875,5.697509765625,142.734375,135.329151,5.20566,0.7315475154450682,0.13904974701200856,0.999811068081431,0.024070733619329106,10473
119,1787224307301.2793,1787224311369.0867,4.067807373046875,1.6669921875,142.390625,135.396665,4.988756,0.6716282634648437,0.13483990545196903,0.9999447424500872,0.024070733619329106,10473
120,1787224337421.7495,1787224341305.917,3.88416748046875,5.66650390625,142.0234375,135.541917,4.746242,0.6903053451164552,0.12895441049770143,0.9998118719971557,0.024070733619329106,10473
121,1787224367581.2285,1787224372171.0242,4.589795654296875,1.686767578125,143.0703125,135.461187,5.729696,0.7973040368591309,0.15218418241583037,0.9999440717269052,0.024070733619329106,10473
122,1787224397713.8872,1787224402819.226,5.1053388671875,5.647216796875,142.828125,135.561387,6.283662,0.8727583640246582,0.1694287556724468,0.9998125881670545,0.024070733619329106,10473
123,1787224427857.338,1787224433273.908,5.416570068359375,1.791259765625,142.765625,135.259581,6.993096,0.9387020850075685,0.17969309901561684,0.9999405754906953,0.024070733619329106,10473
124,1787224458001.9175,1787224465389.2883,7.387370849609375,5.70458984375,143.90625,135.594141,9.121558,1.189251597341797,0.2450646501004218,0.9998107590179937,0.024070733619329106,10473
125,1787224488157.1345,1787224492779.3862,4.622251708984375,1.599853515625,142.140625,135.467965,6.0039,0.8251991962114258,0.15328199106301965,0.9999469460454073,0.024070733619329106,10473
126,1787224518294.1772,1787224522325.9412,4.031763916015625,5.634033203125,141.9140625,135.563029,4.93448,0.7102515780952149,0.13378100674501012,0.9998130528846307,0.024070733619329106,10473
127,1787224548469.1511,1787224552506.87,4.037718994140625,1.59912109375,142.09375,135.485341,5.13252,0.7488475687006837,0.13381019021277535,0.999947005054577,0.024070733619329106,10473
128,1787224578589.546,1787224582768.446,4.178900146484375,5.92529296875,142.734375,135.182201,5.229268,0.7563219958991698,0.13873988630118078,0.9998032797042358,0.024070733619329106,10473
129,1787224608741.1624,1787224612962.4128,4.22125048828125,1.62548828125,142.234375,135.510577,5.297486,0.7740581249169921,0.14000080209863205,0.999946089514515,0.024070733619329106,10473
130,1787224638877.5151,1787224645050.8967,6.173381591796875,5.716796875,143.125,135.540019,7.8897,1.1020104029169924,0.204848331721073,0.999810302297822,0.024070733619329106,10473
131,1787224669017.3464,1787224672716.538,3.699191650390625,1.61669921875,142.953125,135.512773,4.650326,0.6999846201828615,0.1227343183747168,0.999946360044198,0.024070733619329106,10473
132,1787224699169.5105,1787224702622.1868,3.45267626953125,5.646728515625,142.515625,135.337463,4.058974,0.6031267786340332,0.11450840683854314,0.9998127255972765,0.024070733619329106,10473
133,1787224729317.4343,1787224733302.7048,3.9852705078125,1.6484375,142.34375,135.563923,5.125774,0.7301241588713379,0.132190545874162,0.999945321690827,0.024070733619329106,10473
134,1787224759470.2942,1787224763446.2134,3.975919189453125,5.654052734375,142.953125,135.217749,4.605502,0.7083757491552736,0.13185877583355915,0.999812487015825,0.024070733619329106,10473
135,1787224789609.4622,1787224794374.8323,4.7653701171875,1.814697265625,141.890625,135.277477,6.021616,0.8191539072617187,0.15811219878825142,0.9999397894040238,0.024070733619329106,10473
136,1787224819738.0059,1787224823469.4517,3.73144580078125,5.6220703125,141.859375,135.739591,4.35256,0.6336196464968261,0.12385085179660085,0.9998133972100257,0.024070733619329106,10473
137,1787224849901.4717,1787224854331.3406,4.429868896484375,1.758056640625,141.75,135.465689,5.495616,0.7701360569787596,0.1468620656151933,0.9999417156950365,0.024070733619329106,10473
138,1787224880053.8682,1787224889124.1113,9.0702431640625,33.658203125,145.9375,135.519387,10.890794,1.3883430440612792,0.3008133422748904,0.9988837304145147,0.024070733619329106,10473
139,1787224910180.9575,1787224914181.144,4.0001865234375,1.7646484375,143.015625,135.437291,4.879388,0.687170526498291,0.13277706572445158,0.9999414265209401,0.024070733619329106,10473
140,1787224940321.3013,1787224944932.9478,4.611646484375,5.645263671875,142.671875,135.422143,5.687882,0.7990961628300781,0.15300576936435903,0.9998127007535581,0.024070733619329106,10473
141,1787224970473.3813,1787224974937.6765,4.464295166015625,1.727294921875,142.25,135.678549,5.557868,0.7576737957814941,0.14805927665515925,0.999942713905064,0.024070733619329106,10473
142,1787225000626.4368,1787225004502.2627,3.875825927734375,5.8095703125,142.5625,135.445599,4.717566,0.6700170742399902,0.12853841422563264,0.9998073306259816,0.024070733619329106,10473
143,1787225030765.3433,1787225034368.0154,3.602672119140625,1.78271484375,141.453125,135.517157,4.436118,0.6444274213935546,0.11953559495733626,0.9999408500489526,0.024070733619329106,10473
144,1787225060906.0784,1787225065538.6145,4.6325361328125,5.95556640625,142.109375,135.339547,5.649576,0.7997064083750001,0.15369685298988547,0.9998024080572346,0.024070733619329106,10473
145,1787225091057.178,1787225096547.9727,5.490794677734375,1.670654296875,143.90625,135.662323,6.772392,0.8848000449855958,0.18210926794945484,0.9999445906013871,0.024070733619329106,10473
146,1787225121189.8892,1787225124897.6777,3.70778857421875,5.639892578125,142.078125,135.437747,4.582264,0.6639840797182618,0.12304862154182282,0.9998128315588953,0.024070733619329106,10473
147,1787225151337.022,1787225156248.8962,4.911874267578125,1.65087890625,142.234375,135.489663,6.087514,0.8594057449118652,0.16293006363581944,0.9999452392731171,0.024070733619329106,10473
148,1787225181461.9424,1787225186260.914,4.7989716796875,5.708251953125,143.296875,135.569369,6.130004,0.8941387824306641,0.15930238534570818,0.999810513957368,0.024070733619329106,10473
149,1787225211626.224,1787225215822.0388,4.195814697265625,1.65234375,142.734375,135.479901,5.038714,0.7273652213642579,0.13909877694653508,0.9999452218433598,0.024070733619329106,10473
150,1787225241767.2522,1787225246211.177,4.4439248046875,5.690673828125,142.5,135.436681,5.781624,0.8488859838652344,0.14743773150195447,0.9998111984165323,0.024070733619329106,10473
151,1787225271901.4941,1787225276196.0168,4.294522705078125,1.64453125,143.1640625,135.540579,5.270666,0.7426733294506835,0.14251304921325558,0.9999454264934525,0.024070733619329106,10473
152,1787225302058.256,1787225307377.1978,5.318941650390625,5.712158203125,142.3125,135.626991,6.846036,0.9666664663361816,0.1763764178971152,0.9998105844980919,0.024070733619329106,10473
153,1787225332181.0742,1787225337418.814,5.23773974609375,1.576416015625,143.625,135.762861,6.544502,0.9247255842041017,0.17387947323045466,0.9999476670472996,0.024070733619329106,10473
154,1787225362333.9558,1787225366974.6182,4.640662353515625,5.766845703125,142.5,135.357977,5.857716,0.8431454956635741,0.15390443992517525,0.999808746448144,0.024070733619329106,10473
155,1787225392485.495,1787225397651.2793,5.1657841796875,1.604736328125,143.171875,135.416945,6.621548,0.9117519787548828,0.17132737825261807,0.9999467776317552,0.024070733619329106,10473
156,1787225422625.7107,1787225427172.967,4.54725634765625,5.70947265625,142.921875,135.443035,5.7122,0.7899753115791016,0.15087006714216075,0.99981056961448,0.024070733619329106,10473
157,1787225452784.9238,1787225456674.1697,3.889245849609375,1.5771484375,142.375,135.458767,4.712738,0.6722357700839844,0.12895713930699668,0.999947705915587,0.024070733619329106,10473
158,1787225482909.511,1787225487523.5889,4.614077880859375,5.8076171875,142.484375,135.802057,5.933284,0.8127362687141113,0.15316651002146367,0.9998072133849669,0.024070733619329106,10473
159,1787225513053.0483,1787225517043.636,3.990587646484375,1.52685546875,141.640625,135.499969,4.627302,0.6525522495715332,0.13238617617049364,0.9999493471701465,0.024070733619329106,10473
160,1787225543210.0159,1787225548542.7117,5.33269580078125,5.894287109375,143.546875,135.241433,6.853586,0.9305407006555176,0.17683130094564864,0.9998045464251786,0.024070733619329106,10473
161,1787225573345.9534,1787225576753.7944,3.407841064453125,1.735595703125,142.203125,135.446263,4.000454,0.5888058603859863,0.11308229798568985,0.9999424077746669,0.024070733619329106,10473
162,1787225603485.4736,1787225607891.2854,4.405811767578125,5.81396484375,142.65625,135.471843,5.494682,0.7602308437751465,0.14618055393829843,0.9998070982950994,0.024070733619329106,10473
163,1787225633629.2288,1787225638095.9275,4.46669873046875,1.8876953125,142.984375,135.537637,5.344262,0.7495471537060546,0.14817990365357098,0.9999373769026271,0.024070733619329106,10473
164,1787225663773.914,1787225668272.9556,4.49904150390625,5.827392578125,142.203125,135.446613,5.49498,0.7678413804724122,0.14924824919297297,0.9998066859043443,0.024070733619329106,10473
165,1787225693913.3423,1787225697417.5798,3.504237548828125,1.59814453125,141.734375,135.686575,4.309318,0.6087342719345703,0.1162675523550224,0.9999469749552167,0.024070733619329106,10473
166,1787225724069.6482,1787225728850.1465,4.780498291015625,5.849609375,142.140625,135.504295,5.958682,0.837427947682373,0.15852400176492548,0.9998060236756847,0.024070733619329106,10473
167,1787225754209.5415,1787225758006.1045,3.79656298828125,1.599609375,141.71875,135.333987,4.616888,0.6753316955861816,0.12596471225572375,0.9999469271719539,0.024070733619329106,10473
168,1787225784357.7017,1787225788272.587,3.91488525390625,5.75732421875,142.21875,135.590255,4.879406,0.7027920839321289,0.1298548645627603,0.9998090323194214,0.024070733619329106,10473
169,1787225814500.9883,1787225818412.589,3.911600830078125,1.611328125,141.96875,135.344061,4.727778,0.743732259392578,0.12976689898641824,0.9999465443783468,0.024070733619329106,10473
170,1787225844642.142,1787225848908.616,4.266473876953125,5.83251953125,143.359375,135.528015,5.268426,0.7558589709782715,0.1415497861842529,0.9998064931565563,0.024070733619329106,10473
171,1787225874765.4727,1787225878773.32,4.007847412109375,1.533935546875,142.8125,135.350605,4.938352,0.7462108832148436,0.13304795109804207,0.9999490781557672,0.024070733619329106,10473
172,1787225904938.234,1787225910303.1663,5.364932373046875,5.83740234375,143.265625,135.439455,6.624786,0.9052648832846679,0.1778071397598611,0.9998065340358092,0.024070733619329106,10473
173,1787225935074.5312,1787225939404.3633,4.32983203125,1.6455078125,142.4375,135.431705,5.543806,0.7522596627558593,0.14367498366025436,0.9999453978107309,0.024070733619329106,10473
174,1787225965221.476,1787225969019.2375,3.797761474609375,5.848388671875,142.09375,135.535363,4.548884,0.6827406399526367,0.12597500332963815,0.9998060039348605,0.024070733619329106,10473
175,1787225995337.5496,1787225999392.993,4.055443359375,1.633544921875,141.859375,135.508913,5.280076,0.7760803047172852,0.13466042846575138,0.999945758369775,0.024070733619329106,10473
176,1787226025502.2976,1787226029998.8096,4.496511962890625,5.76513671875,142.828125,135.302687,5.425388,0.7762677762248535,0.14906512581849507,0.9998088783400481,0.024070733619329106,10473
177,1787226055641.0757,1787226060060.8916,4.41981591796875,1.63134765625,143.375,135.483475,5.685904,0.7913949864821777,0.1466488092781411,0.9999458721368156,0.024070733619329106,10473
178,1787226085781.3064,1787226089838.0774,4.05677099609375,5.861328125,143.078125,135.592749,5.020264,0.72876621866333,0.13459654754264094,0.9998055314114602,0.024070733619329106,10473
179,1787226115937.1648,1787226120465.586,4.528421142578125,1.478759765625,142.578125,135.289815,5.758706,0.7794443768818359,0.15016721072057962,0.9999509627699504,0.024070733619329106,10473
180,1787226146061.9294,1787226150051.5967,3.989667236328125,12.96240234375,142.765625,135.363393,5.137076,0.7183563686606446,0.13243812135591437,0.9995697094236246,0.024070733619329106,10473
181,1787226176221.1306,1787226180355.0825,4.133951904296875,1.79541015625,142.578125,135.286017,5.165382,0.7113196796589357,0.13707100134177283,0.9999404689087745,0.024070733619329106,10473
182,1787226206398.0723,1787226210683.905,4.285832763671875,35.562255859375,141.921875,135.457595,5.312384,0.7501048994692382,0.14202343011841947,0.998821542080991,0.024070733619329106,10473
183,1787226236525.2637,1787226240523.9177,3.998654052734375,1.60546875,142.234375,135.447709,5.119458,0.6972875437243652,0.13272574926797986,0.9999467103080287,0.024070733619329106,10473
184,1787226266649.6243,1787226269818.4373,3.16881298828125,12.91015625,141.234375,135.575915,3.667632,0.5617775480415039,0.10519104557303842,0.9995714379991906,0.024070733619329106,10473
185,1787226296809.7756,1787226301794.1985,4.9844228515625,1.67578125,142.9375,135.818965,6.374624,0.8370756505644531,0.1652651802333215,0.9999444372400657,0.024070733619329106,10473
186,1787226326953.4612,1787226330591.3547,3.6378935546875,5.751953125,143.34375,135.404729,4.248044,0.6340739467155763,0.12068509502696298,0.9998091821547151,0.024070733619329106,10473
187,1787226357089.342,1787226361370.942,4.281599853515625,1.728759765625,142.9140625,135.548389,5.376414,0.761967368221924,0.1420764793136504,0.9999426345035776,0.024070733619329106,10473
188,1787226387242.1472,1787226390889.8748,3.6477275390625,13.001953125,141.546875,135.358547,4.319218,0.6625593956735839,0.12097473246012802,0.9995687978929588,0.024070733619329106,10473
189,1787226417397.3037,1787226420750.984,3.35368017578125,1.6513671875,142.25,135.651007,4.08266,0.6040665789812011,0.11121415259220742,0.9999452376515499,0.024070733619329106,10473
190,1787226447517.6687,1787226451053.9543,3.53628564453125,5.7431640625,143.125,135.493407,4.32848,0.6722407331186523,0.11740513920325284,0.9998093262128676,0.024070733619329106,10473
191,1787226477676.908,1787226482156.9841,4.480076171875,1.710693359375,143.359375,135.638079,5.55829,0.7642677962148438,0.1485473865430632,0.9999432779671679,0.024070733619329106,10473
192,1787226507809.9775,1787226511750.1143,3.94013671875,5.824951171875,142.359375,135.527315,4.814296,0.7113673475881347,0.13075789402334712,0.9998066924062816,0.024070733619329106,10473
193,1787226537949.658,1787226542333.5256,4.38386767578125,1.67431640625,142.078125,135.356805,5.507994,0.7981308841188963,0.1454516973870625,0.9999444481035326,0.024070733619329106,10473
194,1787226568110.0178,1787226572935.5854,4.825567626953125,6.0419921875,143.90625,135.702379,5.897772,0.8439404292597656,0.1599970175696748,0.9997996710843342,0.024070733619329106,10473
195,1787226598243.8992,1787226602434.2244,4.1903251953125,1.720947265625,142.546875,135.635635,5.198924,0.7320671933081054,0.13905693551283643,0.9999428899567975,0.024070733619329106,10473
196,1787226628385.5415,1787226633280.4417,4.894900146484375,5.76708984375,142.734375,135.528961,6.006404,0.8435980273452149,0.1623965971145981,0.9998086670334733,0.024070733619329106,10473
197,1787226658520.7163,1787226663279.949,4.759232666015625,1.761962890625,142.171875,135.542079,5.854544,0.8034722267875977,0.1579294859532499,0.9999415313532427,0.024070733619329106,10473
198,1787226688666.05,1787226693069.7788,4.403728759765625,5.995849609375,143.046875,135.550813,5.57993,0.7593430547456055,0.14608326441873346,0.9998011018998482,0.024070733619329106,10473
199,1787226718829.0535,1787226722603.5342,3.774480712890625,1.727294921875,141.3125,135.331361,4.544202,0.6465527239260254,0.12513610334447284,0.9999427346508589,0.024070733619329106,10473
200,1787226748965.437,1787226753192.5679,4.227130859375,5.6357421875,142.171875,135.629709,5.535164,0.7979853601733399,0.14026669301822353,0.9998129920871528,0.024070733619329106,10473
201,1787226779105.0608,1787226783661.295,4.556234130859375,1.690673828125,143.734375,135.910155,5.53971,0.7484874162456053,0.15117090260393645,0.9999439052776337,0.024070733619329106,10473
202,1787226809257.714,1787226814185.974,4.928260009765625,5.63916015625,142.8125,135.636921,6.395086,0.7863056748591309,0.16344365974737207,0.9998129796374354,0.024070733619329106,10473
203,1787226839420.9583,1787226842990.0286,3.5690703125,1.78173828125,142.3125,135.342989,4.369512,0.6682445197124023,0.11832514751598092,0.9999409301508504,0.024070733619329106,10473
204,1787226869546.0588,1787226874223.8538,4.677794921875,5.646728515625,143.1640625,135.730251,5.954104,0.793619593414795,0.1552789810122198,0.9998125573556338,0.024070733619329106,10473
205,1787226899697.1167,1787226903818.282,4.121165283203125,1.74072265625,141.8984375,135.714191,5.258496,0.7348019620449219,0.1366839366684029,0.9999422666141846,0.024070733619329106,10473
206,1787226929854.048,1787226934075.4575,4.221409423828125,6.0546875,142.140625,135.607391,5.307472,0.7366421203327638,0.13998139825062728,0.9997992273344924,0.024070733619329106,10473
207,1787226959988.8196,1787226964240.7217,4.251902099609375,1.77197265625,142.4375,135.489295,5.378458,0.7350056515322267,0.1410962117902239,0.9999411984040706,0.024070733619329106,10473
208,1787226990133.477,1787226994546.9644,4.4134873046875,5.7109375,143.046875,135.566049,5.606624,0.791107232967041,0.14641026553301736,0.9998105489337356,0.024070733619329106,10473
209,1787227020273.1182,1787227024150.792,3.877673828125,1.700927734375,142.71875,135.322407,4.526872,0.6780173386396486,0.12865693435268793,0.9999435650966121,0.024070733619329106,10473
210,1787227050413.653,1787227055830.2104,5.416557373046875,5.6875,143.5078125,135.650185,6.965862,0.9368656290419922,0.1797100611797934,0.9998113006283205,0.024070733619329106,10473
211,1787227080560.976,1787227084217.5212,3.656545166015625,1.66455078125,142.421875,135.260805,4.231756,0.6385049136115722,0.12128921583692583,0.9999447861164535,0.024070733619329106,10473
212,1787227110713.4229,1787227116285.195,5.571772216796875,5.675537109375,144.109375,135.331207,7.089136,0.9093536256105957,0.1847867358142043,0.9998117719218184,0.024070733619329106,10473
213,1787227140837.4143,1787227143835.4885,2.99807421875,1.660888671875,141.90625,135.418743,3.507212,0.5477543737092285,0.09952446783889266,0.9999448649202297,0.024070733619329106,10473
214,1787227171021.9924,1787227175627.812,4.605819580078125,5.825439453125,142.5625,135.373225,5.705602,0.8058619532673339,0.15258850267857188,0.9998070060999693,0.024070733619329106,10473
215,1787227201141.383,1787227204475.579,3.334196044921875,1.591796875,142.640625,135.566771,4.04306,0.6437763507592773,0.11069931946612466,0.999947150428944,0.024070733619329106,10473
216,1787227231277.7827,1787227235666.5825,4.3887998046875,5.75439453125,142.1875,135.516753,5.400616,0.7300923415737306,0.14563119199585173,0.999809055010004,0.024070733619329106,10473
217,1787227261429.2593,1787227266061.6853,4.632426025390625,1.707763671875,143.1875,135.580919,5.730446,0.7817522725805666,0.15363844672045238,0.9999433605293481,0.024070733619329106,10473
218,1787227291565.2615,1787227295184.5447,3.619283203125,5.68603515625,142.0234375,135.386421,4.58983,0.6823380008913573,0.12009831892875937,0.9998113208540724,0.024070733619329106,10473
219,1787227321717.5479,1787227325093.8857,3.376337890625,1.809814453125,142.265625,135.407795,4.114674,0.623586804936035,0.11197618145487305,0.9999399775383366,0.024070733619329106,10473
220,1787227351873.4778,1787227356771.7659,4.8982880859375,5.80078125,143.78125,135.397441,6.130404,0.8464667849326172,0.16243200249639955,0.9998076404454066,0.024070733619329106,10473
221,1787227382016.9053,1787227387454.4812,5.437575927734375,1.748779296875,143.3984375,135.775727,6.69129,0.9026785100029296,0.18039010094309935,0.9999419847229569,0.024070733619329106,10473
222,1787227412181.735,1787227416289.6882,4.107953125,5.70166015625,142.53125,135.450679,5.051104,0.7386248068469239,0.13618353385742915,0.999810983181817,0.024070733619329106,10473
223,1787227442313.5168,1787227446178.417,3.864900146484375,1.63720703125,142.265625,135.520147,4.853214,0.6729419993442383,0.12826656518536275,0.999945665110498,0.024070733619329106,10473
224,1787227472485.7048,1787227476021.823,3.5361181640625,5.79541015625,142.0625,135.299821,4.245992,0.6202251790388184,0.11719793623968912,0.9998079221116314,0.024070733619329106,10473
225,1787227502593.102,1787227508079.9417,5.486839599609375,1.665283203125,143.6875,135.609515,7.083224,0.9304630657807618,0.18224224299762035,0.9999446885696849,0.024070733619329106,10473
226,1787227532757.763,1787227537472.6018,4.7148388671875,5.7099609375,142.671875,135.682175,5.799782,0.7908845671987303,0.15630339371586055,0.9998107069408613,0.024070733619329106,10473
227,1787227562904.8403,1787227567253.1206,4.3482802734375,1.7880859375,142.328125,135.453811,5.657692,0.7739477251381837,0.14423554949668183,0.9999406879176308,0.024070733619329106,10473
228,1787227593038.3337,1787227596721.2341,3.682900390625,5.7880859375,142.296875,135.497407,4.53413,0.692824268295166,0.12221949644983472,0.999807918522453,0.024070733619329106,10473
229,1787227623165.5662,1787227627890.851,4.725284912109375,1.68994140625,143.234375,135.288607,6.052804,0.8388966944260254,0.15684430769944888,0.9999439065167823,0.024070733619329106,10473
230,1787227653313.5034,1787227657322.8206,4.009317138671875,5.736328125,142.21875,135.446947,5.04446,0.7395735185300294,0.13298810809660444,0.9998097273429914,0.024070733619329106,10473
231,1787227683472.98,1787227687566.0295,4.093049560546875,1.62890625,142.265625,135.196273,5.138702,0.7387457807834473,0.13571354768259253,0.9999459902347236,0.024070733619329106,10473
232,1787227713609.6663,1787227717862.2861,4.252619873046875,5.708740234375,142.609375,135.484341,5.474164,0.7814013358640136,0.1411110642236839,0.9998105717336847,0.024070733619329106,10473
233,1787227743753.0718,1787227747777.5818,4.024510009765625,1.69189453125,141.984375,135.488083,5.10796,0.7365663380039063,0.13351212116423714,0.9999438718186549,0.024070733619329106,10473
234,1787227773889.8384,1787227777543.0786,3.653240234375,5.689697265625,141.6875,135.619335,4.271858,0.6688600633081055,0.12122203694491865,0.9998112041234931,0.024070733619329106,10473
235,1787227804069.3545,1787227808314.614,4.245259521484375,1.677734375,142.78125,135.462917,5.449554,0.7896401362861328,0.14066691810264453,0.9999444081751111,0.024070733619329106,10473
236,1787227834193.7686,1787227837969.1194,3.775350830078125,5.655029296875,142.375,135.519119,4.348306,0.6918161976994629,0.12532528673405213,0.9998122775339251,0.024070733619329106,10473
237,1787227864361.247,1787227868211.9143,3.850667236328125,1.67626953125,142.5,135.339409,4.861044,0.6699965782756349,0.12764299258002962,0.9999444345495968,0.024070733619329106,10473
238,1787227894485.5388,1787227898542.3506,4.056811767578125,5.726318359375,143.25,135.475971,4.738646,0.6957554164565429,0.13466911692093642,0.9998099102741645,0.024070733619329106,10473
239,1787227924624.82,1787227927920.1367,3.295316650390625,1.72802734375,142.1015625,135.499485,4.01268,0.5986755272326661,0.10933627192554982,0.9999426652769382,0.024070733619329106,10473
240,1787227954758.3552,1787227959071.3735,4.313018310546875,5.57861328125,143.4609375,135.445919,5.186214,0.7569737134318848,0.1431301799866091,0.9998148702682137,0.024070733619329106,10473
241,1787227984912.7944,1787227988629.896,3.7171015625,1.927001953125,141.828125,135.558389,4.524184,0.6506890287670899,0.12326880087998808,0.9999360955798325,0.024070733619329106,10473
242,1787228015069.945,1787228018817.141,3.747196044921875,5.600830078125,142.9375,135.439019,4.585192,0.6635426369255372,0.12425563974210647,0.9998142785389125,0.024070733619329106,10473
243,1787228045205.3643,1787228048984.0222,3.778657958984375,1.716552734375,142.984375,135.437267,4.73271,0.6996676590263673,0.12538926156059046,0.9999430386973022,0.024070733619329106,10473
244,1787228075341.4663,1787228079339.7554,3.9982890625,5.683349609375,143.734375,135.393835,4.850052,0.6864750973818359,0.13267439351521404,0.9998114105931882,0.024070733619329106,10473
245,1787228105484.894,1787228111073.81,5.588916015625,1.669189453125,143.375,135.572113,7.077742,0.9225373644531248,0.18541076565262368,0.9999446250948023,0.024070733619329106,10473
246,1787228135649.4275,1787228140141.5322,4.492104736328125,5.663818359375,143.1640625,135.432615,5.475716,0.7685350572873535,0.14892008007288865,0.9998122358375183,0.024070733619329106,10473
247,1787228165801.0913,1787228170867.647,5.0665556640625,1.801025390625,143.890625,135.545765,6.281208,0.8467230829592285,0.16803569098490245,0.9999402677941266,0.024070733619329106,10473
248,1787228195945.7822,1787228199767.0476,3.821265380859375,5.635498046875,142.078125,135.615959,4.751318,0.6755181701760253,0.12676412543946775,0.9998130517223676,0.024070733619329106,10473
249,1787228226081.7222,1787228230038.27,3.9565478515625,1.8955078125,143.1875,135.188161,4.841668,0.7180989925524902,0.13129000984390313,0.9999371014205568,0.024070733619329106,10473
250,1787228256257.975,1787228260617.0837,4.359108642578125,5.619873046875,142.171875,135.594367,5.576492,0.7877092490961913,0.1444549345717347,0.9998137650469735,0.024070733619329106,10473
251,1787228286393.3027,1787228290399.6135,4.006310791015625,1.7666015625,142.8125,135.337549,4.853482,0.6891076201188964,0.13294399315354008,0.9999413777217292,0.024070733619329106,10473
252,1787228316513.8945,1787228320386.3162,3.872421630859375,5.60888671875,142.140625,135.493539,5.02078,0.7135955647360839,0.12856392918751142,0.9998137856401835,0.024070733619329106,10473
253,1787228346664.7166,1787228354958.983,8.294266357421876,1.759033203125,145.265625,135.465829,10.2974,1.2673996951293947,0.27509254479070866,0.9999416588641639,0.024070733619329106,10473
254,1787228376822.0408,1787228381123.6926,4.30165185546875,5.707763671875,142.703125,135.442105,5.498412,0.7764678804724122,0.14264036902830535,0.9998107337497693,0.024070733619329106,10473
255,1787228406957.0083,1787228410795.1404,3.838132080078125,1.911865234375,143.6328125,135.159799,4.801938,0.7077664186452636,0.1273647325601641,0.9999365565855508,0.024070733619329106,10473
256,1787228437130.828,1787228440712.0444,3.581216552734375,5.760986328125,142.390625,135.371379,4.480654,0.6674167230600586,0.11868621880071249,0.9998090733487408,0.024070733619329106,10473
257,1787228467285.1897,1787228472146.618,4.86142822265625,1.759033203125,143.390625,135.414893,6.26057,0.8063973333664551,0.16121807691553486,0.9999416657127803,0.024070733619329106,10473
258,1787228497425.7688,1787228501322.3237,3.896554931640625,5.55615234375,142.515625,135.618017,4.867984,0.7031322457214355,0.12927936515455424,0.9998156587395011,0.024070733619329106,10473
259,1787228527557.5906,1787228531749.9875,4.19239697265625,1.71337890625,143.3125,135.391217,5.12453,0.7421498404182127,0.1391351974545572,0.9999431372281798,0.024070733619329106,10473
260,1787228557698.3108,1787228562241.413,4.543102294921875,5.6416015625,142.71875,135.413389,5.82826,0.797652071427002,0.15072971921501999,0.9998128245933645,0.024070733619329106,10473
261,1787228587845.8687,1787228591154.3494,3.308480712890625,1.8623046875,141.78125,135.394091,3.813274,0.5990482597763671,0.10974290946248051,0.9999382270134096,0.024070733619329106,10473
262,1787228617993.992,1787228623858.3784,5.864386474609375,5.54345703125,144.328125,135.599011,7.551588,1.012634858135254,0.1945191220694327,0.999816125966524,0.024070733619329106,10473
263,1787228648149.5095,1787228652648.822,4.4993125,1.79248046875,142.84375,135.514397,5.28403,0.789486554704834,0.14920362379267632,0.9999405587894784,0.024070733619329106,10473
264,1787228678289.8237,1787228683882.0056,5.592181884765625,5.578125,143.828125,135.670459,7.043146,0.9459863349550783,0.18553827428576308,0.9998149281072081,0.024070733619329106,10473
265,1787228708469.6147,1787228713178.6956,4.709080810546875,1.899658203125,143.375,135.453341,5.643194,0.7937652972854004,0.15603424185770007,0.9999370552896758,0.024070733619329106,10473
266,1787228738574.125,1787228742630.3203,4.0561953125,5.604736328125,142.90625,135.454385,4.93586,0.7220832451687011,0.13473713002767362,0.9998138240323177,0.024070733619329106,10473
267,1787228768748.8423,1787228772683.9111,3.93506884765625,1.691162109375,143.359375,135.560353,4.841684,0.6736161422783203,0.1304094686445336,0.9999439543345712,0.024070733619329106,10473
268,1787228798893.9858,1787228803468.4744,4.574488525390625,5.62939453125,143.2265625,135.515845,5.70313,0.7945497355830077,0.15174877230529235,0.9998132570003843,0.024070733619329106,10473
269,1787228829028.7505,1787228832672.534,3.643783447265625,1.779541015625,142.53125,135.583233,4.434604,0.6365350249807129,0.12091627360542724,0.9999409472402926,0.024070733619329106,10473
270,1787228859174.1553,1787228863773.067,4.59891162109375,5.6123046875,143.390625,135.425821,5.772834,0.7671836610756836,0.15255763370469907,0.9998138255323656,0.024070733619329106,10473
271,1787228889329.1182,1787228893476.3564,4.14723828125,1.742919921875,143.015625,135.502263,5.032846,0.7138202516862793,0.13753087000280648,0.9999422012247803,0.024070733619329106,10473
272,1787228919474.1636,1787228924558.4028,5.0842392578125,5.50732421875,143.0,135.555381,6.33291,0.8915021257233886,0.16865920049666122,0.9998173058244293,0.024070733619329106,10473
273,1787228949625.7102,1787228954043.827,4.41811669921875,1.754150390625,142.828125,135.509147,5.440202,0.757996343455078,0.14653035060884456,0.9999418222085885,0.024070733619329106,10473
274,1787228979785.5999,1787228985850.5645,6.064964599609375,5.59619140625,143.875,135.484147,7.525316,0.9375328816091308,0.20109372647932033,0.9998144492081542,0.024070733619329106,10473
275,1787229009913.262,1787229016620.8362,6.70757421875,1.804931640625,144.234375,135.653607,8.519538,1.1046091354577636,0.22263839107060235,0.9999400905508674,0.024070733619329106,10473
276,1787229040066.0146,1787229043696.407,3.630392333984375,5.741943359375,141.796875,135.384781,4.361782,0.6712797908449708,0.12040003020104137,0.9998095715034957,0.024070733619329106,10473
277,1787229070212.973,1787229074821.611,4.60863818359375,1.8642578125,143.078125,135.480237,6.00711,0.8207910760764161,0.1528724107114578,0.9999381609979714,0.024070733619329106,10473
278,1787229100349.7522,1787229105682.2627,5.332510498046875,5.52880859375,142.7734375,135.755331,6.532732,0.8817207751232911,0.17694360918652724,0.9998165428183521,0.024070733619329106,10473
279,1787229130516.9026,1787229135576.72,5.0598173828125,1.9189453125,143.5,135.529825,6.518636,0.9126957174316406,0.1677260635258719,0.9999363895731731,0.024070733619329106,10473
280,1787229160650.1694,1787229164799.4155,4.14924609375,5.660400390625,142.984375,135.724897,5.080336,0.7331565571550294,0.13769652374553823,0.999812154439822,0.024070733619329106,10473
281,1787229190808.906,1787229195520.4363,4.7115302734375,1.898681640625,143.421875,135.442585,6.002458,0.8255112286450194,0.15622439163351046,0.9999370437274097,0.024070733619329106,10473
282,1787229220966.3618,1787229225218.1614,4.251799560546875,5.56787109375,142.75,135.610749,5.491088,0.7423301303496093,0.1409866796210278,0.9998153733150195,0.024070733619329106,10473
283,1787229251084.7715,1787229255136.9426,4.052171142578125,1.826416015625,142.40625,135.614627,5.096366,0.7102289684833986,0.13454133824627706,0.999939358816227,0.024070733619329106,10473
284,1787229281257.9658,1787229285376.562,4.11859619140625,5.5244140625,142.109375,135.358711,5.117356,0.7343493161198731,0.13649851406355193,0.999816909870364,0.024070733619329106,10473
285,1787229311408.9915,1787229315571.4648,4.162473388671875,1.8251953125,143.296875,135.474983,5.336526,0.7433338693027344,0.13805412257261115,0.9999394649013068,0.024070733619329106,10473
286,1787229341542.0215,1787229345551.324,4.009302490234375,5.69091796875,143.375,135.442501,4.668754,0.6911117283637696,0.13305341302671275,0.9998111402018577,0.024070733619329106,10473
287,1787229371677.0034,1787229375182.109,3.50510546875,1.8662109375,141.71875,135.314725,4.436472,0.6452754828564454,0.11631350821692689,0.9999380716092144,0.024070733619329106,10473
288,1787229401833.8362,1787229405832.3638,3.998527587890625,5.516845703125,142.46875,135.374967,4.663102,0.689310830201416,0.13259109864837698,0.9998170615015722,0.024070733619329106,10473
289,1787229431992.918,1787229436229.034,4.236115966796875,1.885498046875,142.546875,135.395961,5.326734,0.7238438343408202,0.14045904967197906,0.9999374815831534,0.024070733619329106,10473
290,1787229462113.4993,1787229466894.0417,4.78054248046875,5.52783203125,144.09375,135.523423,5.661542,0.771071285065918,0.15871348673655056,0.9998164765820284,0.024070733619329106,10473
291,1787229492289.1943,1787229496291.9846,4.002790283203125,9.150390625,142.390625,135.448969,4.865178,0.6776863509055177,0.13264948078694755,0.999696762888004,0.024070733619329106,10473
292,1787229522421.5952,1787229527436.686,5.0150908203125,5.598388671875,143.625,135.583593,6.103308,0.8239394288576659,0.1664351553155939,0.999814207016083,0.024070733619329106,10473
293,1787229552585.0503,1787229556701.4976,4.116447265625,1.736083984375,142.40625,135.423393,5.122744,0.7182737385520019,0.13647134437892397,0.9999424441271771,0.024070733619329106,10473
294,1787229582725.5256,1787229586625.779,3.90025341796875,5.648193359375,142.484375,135.324995,4.77127,0.6739868842014158,0.1294025184984435,0.9998126043701925,0.024070733619329106,10473
295,1787229612877.1594,1787229617046.4836,4.16932421875,2.150390625,142.734375,135.331265,5.259302,0.7307518343549804,0.13827855060585215,0.9999286807925553,0.024070733619329106,10473
296,1787229643029.9082,1787229646306.8372,3.276928955078125,5.66796875,142.78125,135.226055,3.99012,0.575048657095459,0.10867761937936787,0.9998120248077054,0.024070733619329106,10473
297,1787229673177.0593,1787229677632.1636,4.455104248046875,2.019775390625,142.859375,135.314639,5.515022,0.7441090875502929,0.14777861529479777,0.9999330027775301,0.024070733619329106,10473
298,1787229703350.0774,1787229707309.4675,3.95939013671875,5.589111328125,142.90625,135.431633,4.850476,0.6710204446972656,0.13122287362850912,0.9998147645914697,0.024070733619329106,10473
299,1787229733472.8171,1787229737539.0593,4.0662421875,1.7275390625,143.3046875,135.358447,5.015134,0.7290597782658692,0.13498912189842566,0.9999426500020562,0.024070733619329106,10473
300,1787229763626.1594,1787229768086.0935,4.45993408203125,5.625732421875,141.125,135.352379,5.660238,0.8064228476354981,0.1479084487501993,0.9998134292255674,0.024070733619329106,10473


==> evaluation/experiments/syscall-limit/normalized_data_rate.csv <==
rate,membrane_factor,precopy_factor,stopcopy_duration,membrane_duration,precopy_duration
1000,1.1629,1.7582,2361.39,2746.1,4151.73
2000,1.179,1.8433,2358.4,2780.6,4347.25
3000,1.1862,1.7846,2356.83,2795.61,4206.02
4000,1.2181,1.7789,2358.57,2873.09,4195.74
5000,1.2913,1.7852,2355.01,3041.1,4204.2
6000,1.3583,1.7732,2361.08,3207.17,4186.57
7000,1.4425,1.7662,2358.89,3402.61,4166.3
8000,1.5331,1.7966,2354.8,3610.1,4230.69
9000,1.642,1.7664,2360.96,3876.61,4170.31
10000,1.7619,1.7569,2363.94,4165.12,4153.15
11000,1.9049,1.7622,2353.71,4483.6,4147.78
12000,2.056,1.7527,2363.15,4858.62,4141.85
13000,2.262,1.7522,2357.11,5331.8,4130.12
14000,2.4885,1.75,2357.72,5867.1,4126.0
15000,2.7674,1.7509,2357.52,6524.12,4127.72
16000,3.1104,1.7704,2361.97,7346.62,4181.61
17000,3.5135,1.744,2358.2,8285.61,4112.61
18000,4.1456,1.7386,2356.85,9770.61,4097.66
19000,4.8975,1.7476,2353.88,11528.18,4113.62
20000,6.0634,1.8042,2356.28,14287.1,4251.11
21000,8.0409,1.8752,2357.27,18954.61,4420.3
22000,9.5298,1.7424,2356.03,22452.6,4105.11
23000,9.5259,1.7385,2357.22,22454.61,4097.94
24000,,1.7567,2355.14,,4137.18
25000,,1.7508,2358.95,,4130.04
26000,,1.731,2357.59,,4080.92
27000,,1.7248,2358.84,,4068.43
28000,,1.7206,2363.03,,4065.75
29000,,1.7235,2354.84,,4058.46
30000,,1.7242,2354.03,,4058.86


==> motivation/experiments/routing-latency/results_routing_latency.csv <==
timestamp,sat1,sat2,sat3,lost
0,15.7325,NaN,NaN,0
0,NaN,NaN,NaN,1
0,12.9850,NaN,NaN,0
1,12.7606,NaN,NaN,0
1,8.5242,NaN,NaN,0
1,11.0548,NaN,NaN,0
2,12.0854,NaN,NaN,0
2,10.9034,NaN,NaN,0
2,10.3343,NaN,NaN,0
3,21.3795,NaN,NaN,0
3,9.2468,NaN,NaN,0
3,11.0452,NaN,NaN,0
4,8.2202,NaN,NaN,0
4,11.4915,NaN,NaN,0
4,9.9225,NaN,NaN,0
5,9.1150,NaN,NaN,0
5,10.4158,NaN,NaN,0
5,9.0165,NaN,NaN,0
6,13.4737,NaN,NaN,0
6,10.6068,NaN,NaN,0
6,9.4457,NaN,NaN,0
7,9.8126,NaN,NaN,0
7,13.1211,NaN,NaN,0
7,9.7353,NaN,NaN,0
8,8.6386,NaN,NaN,0
8,10.1454,NaN,NaN,0
8,10.8435,NaN,NaN,0
9,NaN,NaN,NaN,1
9,14.2117,NaN,NaN,0
9,9.2783,NaN,NaN,0
10,9.2745,NaN,NaN,0
10,13.1259,NaN,NaN,0
10,13.7501,NaN,NaN,0
11,9.6946,NaN,NaN,0
11,10.2334,NaN,NaN,0
11,7.9153,NaN,NaN,0
12,11.2512,NaN,NaN,0
12,7.9629,NaN,NaN,0
12,8.4882,NaN,NaN,0
13,9.4390,NaN,NaN,0
13,10.2336,NaN,NaN,0
13,9.7334,NaN,NaN,0
14,10.3734,NaN,NaN,0
14,10.0772,NaN,NaN,0
14,8.5585,NaN,NaN,0
15,9.5193,NaN,NaN,0
15,13.0339,NaN,NaN,0
15,11.4934,NaN,NaN,0
16,8.5804,NaN,NaN,0
16,7.9916,NaN,NaN,0
16,7.9217,NaN,NaN,0
17,7.8573,NaN,NaN,0
17,8.3077,NaN,NaN,0
17,7.9460,NaN,NaN,0
18,10.4163,NaN,NaN,0
18,9.8441,NaN,NaN,0
18,8.7900,NaN,NaN,0
19,8.2257,NaN,NaN,0
19,7.1318,NaN,NaN,0
19,6.8023,NaN,NaN,0
20,9.0182,NaN,NaN,0
20,8.1303,NaN,NaN,0
20,9.6529,NaN,NaN,0
21,8.2803,NaN,NaN,0
21,8.4207,NaN,NaN,0
21,8.7426,NaN,NaN,0
22,9.2595,NaN,NaN,0
22,8.0433,NaN,NaN,0
22,8.8222,NaN,NaN,0
23,7.0214,NaN,NaN,0
23,7.6787,NaN,NaN,0
23,7.6900,NaN,NaN,0
24,9.3741,NaN,NaN,0
24,7.5290,NaN,NaN,0
24,9.0370,NaN,NaN,0
25,8.6570,NaN,NaN,0
25,7.3242,NaN,NaN,0
25,12.1133,NaN,NaN,0
26,7.7069,NaN,NaN,0
26,7.8514,NaN,NaN,0
26,8.3401,NaN,NaN,0
27,9.0022,NaN,NaN,0
27,8.7934,NaN,NaN,0
27,8.9581,NaN,NaN,0
28,7.7107,NaN,NaN,0
28,6.4948,NaN,NaN,0
28,6.7616,NaN,NaN,0
29,6.6812,NaN,NaN,0
29,6.4080,NaN,NaN,0
29,10.9851,NaN,NaN,0
30,13.7491,NaN,NaN,0
30,8.3320,NaN,NaN,0
30,8.9438,NaN,NaN,0
31,7.4749,NaN,NaN,0
31,6.3500,NaN,NaN,0
31,7.2908,NaN,NaN,0
32,7.3929,NaN,NaN,0
32,6.1100,NaN,NaN,0
32,9.3331,NaN,NaN,0
33,7.0131,NaN,NaN,0
33,8.0724,NaN,NaN,0
33,10.2940,NaN,NaN,0
34,7.6361,NaN,NaN,0
34,8.9390,NaN,NaN,0
34,6.1212,NaN,NaN,0
35,9.0499,NaN,NaN,0
35,9.8281,NaN,NaN,0
35,6.7396,NaN,NaN,0
36,7.0193,NaN,NaN,0
36,8.9154,NaN,NaN,0
36,6.2702,NaN,NaN,0
37,7.9751,NaN,NaN,0
37,6.9044,NaN,NaN,0
37,6.8765,NaN,NaN,0
38,6.1893,NaN,NaN,0
38,10.6041,NaN,NaN,0
38,6.3436,NaN,NaN,0
39,6.4733,NaN,NaN,0
39,6.6764,NaN,NaN,0
39,5.7502,NaN,NaN,0
40,6.1595,NaN,NaN,0
40,7.2541,NaN,NaN,0
40,6.0067,NaN,NaN,0
41,5.9798,NaN,NaN,0
41,6.6268,NaN,NaN,0
41,6.1004,NaN,NaN,0
42,6.4249,NaN,NaN,0
42,5.5239,NaN,NaN,0
42,10.3920,NaN,NaN,0
43,10.0942,NaN,NaN,0
43,5.9428,NaN,NaN,0
43,5.9540,NaN,NaN,0
44,6.7534,NaN,NaN,0
44,5.5780,NaN,NaN,0
44,5.8889,NaN,NaN,0
45,6.0232,NaN,NaN,0
45,5.6782,NaN,NaN,0
45,8.2893,NaN,NaN,0
46,11.5776,NaN,NaN,0
46,7.3960,NaN,NaN,0
46,8.4374,NaN,NaN,0
47,5.6422,NaN,NaN,0
47,6.7248,NaN,NaN,0
47,6.5937,NaN,NaN,0
48,5.7986,NaN,NaN,0
48,5.9085,NaN,NaN,0
48,7.3061,NaN,NaN,0
49,5.5203,NaN,NaN,0
49,5.7960,NaN,NaN,0
49,5.9538,NaN,NaN,0
50,5.6458,NaN,NaN,0
50,5.1749,NaN,NaN,0
50,6.1769,NaN,NaN,0
51,5.2588,NaN,NaN,0
51,5.9168,NaN,NaN,0
51,4.9717,NaN,NaN,0
52,7.2522,NaN,NaN,0
52,6.8333,NaN,NaN,0
52,5.7003,NaN,NaN,0
53,5.2891,NaN,NaN,0
53,5.8279,NaN,NaN,0
53,4.9655,NaN,NaN,0
54,NaN,NaN,NaN,1
54,5.5881,NaN,NaN,0
54,5.5528,NaN,NaN,0
55,6.0759,NaN,NaN,0
55,5.0604,NaN,NaN,0
55,5.8334,NaN,NaN,0
56,6.0744,NaN,NaN,0
56,10.2332,NaN,NaN,0
56,6.2618,NaN,NaN,0
57,5.6841,NaN,NaN,0
57,5.3582,NaN,NaN,0
57,5.4812,NaN,NaN,0
58,5.8150,NaN,NaN,0
58,5.1446,NaN,NaN,0
58,6.4993,NaN,NaN,0
59,5.2600,NaN,NaN,0
59,4.7545,NaN,NaN,0
59,6.0019,NaN,NaN,0
60,7.3736,NaN,NaN,0
60,5.4553,NaN,NaN,0
60,4.7696,NaN,NaN,0
61,5.7979,NaN,NaN,0
61,5.2333,NaN,NaN,0
61,5.8279,NaN,NaN,0
62,6.2995,NaN,NaN,0
62,4.9973,NaN,NaN,0
62,5.6367,NaN,NaN,0
63,4.6141,NaN,NaN,0
63,5.8506,NaN,NaN,0
63,4.9193,NaN,NaN,0
64,5.0182,NaN,NaN,0
64,6.0480,NaN,NaN,0
64,5.7852,NaN,NaN,0
65,6.9430,NaN,NaN,0
65,6.8011,NaN,NaN,0
65,4.7696,NaN,NaN,0
66,5.0864,NaN,NaN,0
66,4.5927,NaN,NaN,0
66,4.3423,NaN,NaN,0
67,5.1701,NaN,NaN,0
67,7.0834,NaN,NaN,0
67,4.9825,NaN,NaN,0
68,7.4520,NaN,NaN,0
68,4.1869,NaN,NaN,0
68,4.5307,NaN,NaN,0
69,4.6136,NaN,NaN,0
69,4.8780,NaN,NaN,0
69,4.9706,NaN,NaN,0
70,5.4860,NaN,NaN,0
70,4.5002,NaN,NaN,0
70,5.6741,NaN,NaN,0
71,5.1382,NaN,NaN,0
71,8.1964,NaN,NaN,0
71,6.7215,NaN,NaN,0
72,6.4888,NaN,NaN,0
72,4.5376,NaN,NaN,0
72,4.4155,NaN,NaN,0
73,5.8987,NaN,NaN,0
73,4.3952,NaN,NaN,0
73,4.8606,NaN,NaN,0
74,6.6411,NaN,NaN,0
74,4.9706,NaN,NaN,0
74,5.6150,NaN,NaN,0
75,4.6341,NaN,NaN,0
75,5.9888,NaN,NaN,0
75,4.0591,NaN,NaN,0
76,4.8068,NaN,NaN,0
76,4.6411,NaN,NaN,0
76,5.5041,NaN,NaN,0
77,4.6656,NaN,NaN,0
77,4.5123,NaN,NaN,0
77,4.8566,NaN,NaN,0
78,6.8107,NaN,NaN,0
78,6.0744,NaN,NaN,0
78,5.4870,NaN,NaN,0
79,4.9269,NaN,NaN,0
79,4.5538,NaN,NaN,0
79,4.2512,NaN,NaN,0
80,5.5630,NaN,NaN,0
80,4.0791,NaN,NaN,0
80,4.6787,NaN,NaN,0
81,4.9665,NaN,NaN,0
81,4.8630,NaN,NaN,0
81,5.0375,NaN,NaN,0
82,4.6544,NaN,NaN,0
82,5.2731,NaN,NaN,0
82,8.7831,NaN,NaN,0
83,5.4796,NaN,NaN,0
83,4.8788,NaN,NaN,0
83,8.2514,NaN,NaN,0
84,4.2851,NaN,NaN,0
84,4.7529,NaN,NaN,0
84,4.6563,NaN,NaN,0
85,4.5483,NaN,NaN,0
85,5.2388,NaN,NaN,0
85,4.6344,NaN,NaN,0
86,NaN,NaN,NaN,1
86,5.4643,NaN,NaN,0
86,5.0781,NaN,NaN,0
87,4.4827,NaN,NaN,0
87,4.6067,NaN,NaN,0
87,5.0366,NaN,NaN,0
88,4.7491,NaN,NaN,0
88,4.3919,NaN,NaN,0
88,4.4918,NaN,NaN,0
89,4.8480,NaN,NaN,0
89,5.2898,NaN,NaN,0
89,4.8013,NaN,NaN,0
90,5.3456,NaN,NaN,0
90,5.2576,NaN,NaN,0
90,5.6012,NaN,NaN,0
91,4.5843,NaN,NaN,0
91,4.7028,NaN,NaN,0
91,4.4818,NaN,NaN,0
92,5.0213,NaN,NaN,0
92,4.8156,NaN,NaN,0
92,4.5233,NaN,NaN,0
93,4.7386,NaN,NaN,0
93,5.5189,NaN,NaN,0
93,5.5561,NaN,NaN,0
94,5.7642,NaN,NaN,0
94,4.6225,NaN,NaN,0
94,5.2559,NaN,NaN,0
95,7.2029,NaN,NaN,0
95,4.7793,NaN,NaN,0
95,4.5512,NaN,NaN,0
96,5.1775,NaN,NaN,0
96,6.0015,NaN,NaN,0
96,4.7028,NaN,NaN,0
97,7.0636,NaN,NaN,0
97,4.9965,NaN,NaN,0
97,4.1733,NaN,NaN,0
98,5.5392,NaN,NaN,0
98,4.4718,NaN,NaN,0
98,6.7048,NaN,NaN,0
99,4.4734,NaN,NaN,0
99,7.3521,NaN,NaN,0
99,5.5554,NaN,NaN,0
100,4.8468,NaN,NaN,0
100,5.5609,NaN,NaN,0
100,5.1048,NaN,NaN,0
101,5.5232,NaN,NaN,0
101,5.3616,NaN,NaN,0
101,5.2819,NaN,NaN,0
102,4.7956,NaN,NaN,0
102,5.3465,NaN,NaN,0
102,8.2338,NaN,NaN,0
103,6.1686,NaN,NaN,0
103,4.5125,NaN,NaN,0
103,4.3163,NaN,NaN,0
104,5.4877,NaN,NaN,0
104,6.2132,NaN,NaN,0
104,4.7224,NaN,NaN,0
105,5.7988,NaN,NaN,0
105,5.2013,NaN,NaN,0
105,5.3587,NaN,NaN,0
106,6.0565,NaN,NaN,0
106,7.1533,NaN,NaN,0
106,5.8336,NaN,NaN,0
107,6.0890,NaN,NaN,0
107,5.9752,NaN,NaN,0
107,4.5450,NaN,NaN,0
108,5.5356,NaN,NaN,0
108,5.0399,NaN,NaN,0
108,5.0099,NaN,NaN,0
109,6.9063,NaN,NaN,0
109,4.7998,NaN,NaN,0
109,6.1631,NaN,NaN,0
110,4.8590,NaN,NaN,0
110,6.8767,NaN,NaN,0
110,5.4548,NaN,NaN,0
111,5.6469,NaN,NaN,0
111,4.9417,NaN,NaN,0
111,5.0352,NaN,NaN,0
112,8.3365,NaN,NaN,0
112,5.0910,NaN,NaN,0
112,5.4677,NaN,NaN,0
113,5.5974,NaN,NaN,0
113,6.0174,NaN,NaN,0
113,5.9576,NaN,NaN,0
114,6.5560,NaN,NaN,0
114,5.8880,NaN,NaN,0
114,5.7621,NaN,NaN,0
115,6.2783,NaN,NaN,0
115,5.4359,NaN,NaN,0
115,6.6876,NaN,NaN,0
116,5.7244,NaN,NaN,0
116,5.7516,NaN,NaN,0
116,6.8505,NaN,NaN,0
117,7.2870,NaN,NaN,0
117,5.8987,NaN,NaN,0
117,5.3601,NaN,NaN,0
118,6.6228,NaN,NaN,0
118,5.8162,NaN,NaN,0
118,6.1808,NaN,NaN,0
119,6.0003,NaN,NaN,0
119,6.9494,NaN,NaN,0
119,7.0205,NaN,NaN,0
120,5.5473,NaN,NaN,0
120,5.4655,NaN,NaN,0
120,5.7812,NaN,NaN,0
121,6.1734,NaN,NaN,0
121,6.1173,NaN,NaN,0
121,7.2460,NaN,NaN,0
122,6.1760,NaN,NaN,0
122,6.7856,NaN,NaN,0
122,6.1445,NaN,NaN,0
123,6.3326,NaN,NaN,0
123,7.0746,NaN,NaN,0
123,7.2660,NaN,NaN,0
124,6.0492,NaN,NaN,0
124,5.7421,NaN,NaN,0
124,6.9177,NaN,NaN,0
125,6.6741,NaN,NaN,0
125,8.4167,NaN,NaN,0
125,8.9979,NaN,NaN,0
126,7.7572,NaN,NaN,0
126,6.1958,NaN,NaN,0
126,7.9038,NaN,NaN,0
127,7.8483,NaN,NaN,0
127,7.7071,NaN,NaN,0
127,7.3216,NaN,NaN,0
128,7.5910,NaN,NaN,0
128,5.9423,NaN,NaN,0
128,7.1323,NaN,NaN,0
129,6.5086,NaN,NaN,0
129,7.6039,NaN,NaN,0
129,7.2398,NaN,NaN,0
130,6.6338,NaN,NaN,0
130,6.1061,NaN,NaN,0
130,7.2658,NaN,NaN,0
131,8.1224,NaN,NaN,0
131,7.3369,NaN,NaN,0
131,9.2983,NaN,NaN,0
132,8.9762,NaN,NaN,0
132,6.8774,NaN,NaN,0
132,7.4306,NaN,NaN,0
133,6.8300,NaN,NaN,0
133,6.9482,NaN,NaN,0
133,7.1232,NaN,NaN,0
134,8.2366,NaN,NaN,0
134,9.2976,NaN,NaN,0
134,8.2395,NaN,NaN,0
135,7.6146,NaN,NaN,0
135,6.7778,NaN,NaN,0
135,7.1580,NaN,NaN,0
136,6.9802,NaN,NaN,0
136,8.1663,NaN,NaN,0
136,7.0798,NaN,NaN,0
137,7.0202,NaN,NaN,0
137,15.2211,NaN,NaN,0
137,8.2908,NaN,NaN,0
138,7.1650,NaN,NaN,0
138,7.1898,NaN,NaN,0
138,8.4407,NaN,NaN,0
139,8.8141,NaN,NaN,0
139,9.3677,NaN,NaN,0
139,7.5281,NaN,NaN,0
140,14.8153,NaN,NaN,0
140,7.3104,NaN,NaN,0
140,9.5453,NaN,NaN,0
141,7.1044,NaN,NaN,0
141,7.1952,NaN,NaN,0
141,8.4167,NaN,NaN,0
142,9.6719,NaN,NaN,0
142,7.2632,NaN,NaN,0
142,7.0214,NaN,NaN,0
143,10.1366,NaN,NaN,0
143,6.8004,NaN,NaN,0
143,8.5576,NaN,NaN,0
144,9.4376,NaN,NaN,0
144,10.5374,NaN,NaN,0
144,7.9794,NaN,NaN,0
145,9.7075,NaN,NaN,0
145,9.7494,NaN,NaN,0
145,7.5979,NaN,NaN,0
146,7.3946,NaN,NaN,0
146,8.9715,NaN,NaN,0
146,9.2287,NaN,NaN,0
147,15.6136,NaN,NaN,0
147,16.9244,NaN,NaN,0
147,18.5986,NaN,NaN,0
147,NaN,NaN,NaN,1
147,16.9659,NaN,NaN,0
147,16.5882,NaN,NaN,0
148,NaN,20.2904,NaN,0
148,NaN,18.8403,NaN,0
148,NaN,19.1648,NaN,0
148,NaN,19.6240,NaN,0
148,NaN,24.9677,NaN,0
148,NaN,24.3621,NaN,0
149,NaN,17.9415,NaN,0
149,NaN,21.1327,NaN,0
149,NaN,NaN,NaN,1
149,NaN,22.6793,NaN,0
149,NaN,18.1830,NaN,0
149,NaN,20.0410,NaN,0
150,NaN,29.6772,NaN,0
150,NaN,19.6602,NaN,0
150,NaN,18.9373,NaN,0
150,NaN,22.3520,NaN,0
150,NaN,NaN,NaN,1
150,NaN,19.6383,NaN,0
151,NaN,22.0110,NaN,0
151,NaN,21.5418,NaN,0
151,NaN,NaN,NaN,1
151,NaN,20.3695,NaN,0
151,NaN,26.8955,NaN,0
151,NaN,18.1921,NaN,0
152,NaN,23.5813,NaN,0
152,NaN,22.7282,NaN,0
152,NaN,17.4670,NaN,0
152,NaN,21.9305,NaN,0
152,NaN,22.4028,NaN,0
152,NaN,22.5325,NaN,0
153,NaN,16.6008,NaN,0
153,NaN,13.8223,NaN,0
153,NaN,16.4688,NaN,0
154,NaN,22.0494,NaN,0
154,NaN,16.2754,NaN,0
154,NaN,13.5145,NaN,0
155,NaN,16.6256,NaN,0
155,NaN,15.2354,NaN,0
155,NaN,13.6631,NaN,0
156,NaN,16.4182,NaN,0
156,NaN,15.4893,NaN,0
156,NaN,14.1208,NaN,0
157,NaN,16.7134,NaN,0
157,NaN,13.6986,NaN,0
157,NaN,12.7378,NaN,0
158,NaN,14.5729,NaN,0
158,NaN,15.8064,NaN,0
158,NaN,15.2884,NaN,0
159,NaN,15.5275,NaN,0
159,NaN,14.7667,NaN,0
159,NaN,17.4000,NaN,0
160,NaN,14.3802,NaN,0
160,NaN,16.1748,NaN,0
160,NaN,14.9691,NaN,0
161,NaN,12.6677,NaN,0
161,NaN,13.9685,NaN,0
161,NaN,15.4071,NaN,0
162,NaN,15.7030,NaN,0
162,NaN,15.3925,NaN,0
162,NaN,13.7510,NaN,0
163,NaN,14.0083,NaN,0
163,NaN,15.6336,NaN,0
163,NaN,13.7043,NaN,0
164,NaN,15.0886,NaN,0
164,NaN,19.5553,NaN,0
164,NaN,15.0385,NaN,0
165,NaN,12.5411,NaN,0
165,NaN,13.9883,NaN,0
165,NaN,13.4203,NaN,0
166,NaN,15.2228,NaN,0
166,NaN,12.9714,NaN,0
166,NaN,13.3405,NaN,0
167,NaN,15.5995,NaN,0
167,NaN,13.4771,NaN,0
167,NaN,13.4196,NaN,0
168,NaN,13.3917,NaN,0
168,NaN,13.6392,NaN,0
168,NaN,13.5124,NaN,0
169,NaN,14.7233,NaN,0
169,NaN,14.1933,NaN,0
169,NaN,13.7990,NaN,0
170,NaN,16.5851,NaN,0
170,NaN,14.2136,NaN,0
170,NaN,15.1589,NaN,0
171,NaN,15.6991,NaN,0
171,NaN,13.0515,NaN,0
171,NaN,15.5475,NaN,0
172,NaN,13.9267,NaN,0
172,NaN,13.0703,NaN,0
172,NaN,17.7691,NaN,0
173,NaN,16.6883,NaN,0
173,NaN,12.7769,NaN,0
173,NaN,19.7062,NaN,0
174,NaN,13.5851,NaN,0
174,NaN,14.0691,NaN,0
174,NaN,13.5517,NaN,0
175,NaN,13.5231,NaN,0
175,NaN,19.1238,NaN,0
175,NaN,13.9136,NaN,0
176,NaN,14.1768,NaN,0
176,NaN,16.8343,NaN,0
176,NaN,12.8973,NaN,0
177,NaN,13.6533,NaN,0
177,NaN,14.0839,NaN,0
177,NaN,14.3652,NaN,0
178,NaN,15.5346,NaN,0
178,NaN,13.6409,NaN,0
178,NaN,14.7891,NaN,0
179,NaN,15.7666,NaN,0
179,NaN,13.2270,NaN,0
179,NaN,14.1001,NaN,0
180,NaN,13.9575,NaN,0
180,NaN,12.5866,NaN,0
180,NaN,13.0546,NaN,0
181,NaN,13.9732,NaN,0
181,NaN,14.4947,NaN,0
181,NaN,13.3820,NaN,0
182,NaN,12.5980,NaN,0
182,NaN,13.4907,NaN,0
182,NaN,11.4434,NaN,0
183,NaN,16.9220,NaN,0
183,NaN,15.4510,NaN,0
183,NaN,13.2689,NaN,0
184,NaN,13.6187,NaN,0
184,NaN,12.2194,NaN,0
184,NaN,13.0422,NaN,0
185,NaN,15.2674,NaN,0
185,NaN,14.1706,NaN,0
185,NaN,12.7335,NaN,0
186,NaN,15.2466,NaN,0
186,NaN,13.7897,NaN,0
186,NaN,12.1710,NaN,0
187,NaN,14.3788,NaN,0
187,NaN,12.4679,NaN,0
187,NaN,11.8971,NaN,0
188,NaN,12.5709,NaN,0
188,NaN,13.7417,NaN,0
188,NaN,12.9676,NaN,0
189,NaN,12.6455,NaN,0
189,NaN,12.3649,NaN,0
189,NaN,15.9252,NaN,0
190,NaN,12.4941,NaN,0
190,NaN,13.4737,NaN,0
190,NaN,13.3126,NaN,0
191,NaN,12.3799,NaN,0
191,NaN,12.5818,NaN,0
191,NaN,12.4528,NaN,0
192,NaN,12.4249,NaN,0
192,NaN,13.1316,NaN,0
192,NaN,14.7359,NaN,0
193,NaN,13.3462,NaN,0
193,NaN,12.2926,NaN,0
193,NaN,12.9151,NaN,0
194,NaN,14.9863,NaN,0
194,NaN,13.6318,NaN,0
194,NaN,12.6870,NaN,0
195,NaN,13.0074,NaN,0
195,NaN,16.2513,NaN,0
195,NaN,15.9760,NaN,0
196,NaN,13.5183,NaN,0
196,NaN,12.2240,NaN,0
196,NaN,12.4180,NaN,0
197,NaN,12.6755,NaN,0
197,NaN,16.0544,NaN,0
197,NaN,12.3534,NaN,0
198,NaN,13.8237,NaN,0
198,NaN,11.8451,NaN,0
198,NaN,14.5321,NaN,0
199,NaN,11.6174,NaN,0
199,NaN,15.6848,NaN,0
199,NaN,15.0340,NaN,0
200,NaN,13.5057,NaN,0
200,NaN,14.0090,NaN,0
200,NaN,11.3285,NaN,0
201,NaN,13.3755,NaN,0
201,NaN,11.6870,NaN,0
201,NaN,13.7062,NaN,0
202,NaN,13.0005,NaN,0
202,NaN,12.5382,NaN,0
202,NaN,14.7698,NaN,0
203,NaN,12.2371,NaN,0
203,NaN,14.0522,NaN,0
203,NaN,13.0424,NaN,0
204,NaN,15.1031,NaN,0
204,NaN,13.3557,NaN,0
204,NaN,13.3152,NaN,0
205,NaN,12.8436,NaN,0
205,NaN,12.3086,NaN,0
205,NaN,11.5438,NaN,0
206,NaN,16.1309,NaN,0
206,NaN,15.5449,NaN,0
206,NaN,14.0054,NaN,0
207,NaN,16.7935,NaN,0
207,NaN,16.3395,NaN,0
207,NaN,12.8443,NaN,0
208,NaN,11.4517,NaN,0
208,NaN,14.2345,NaN,0
208,NaN,13.0329,NaN,0
209,NaN,14.4258,NaN,0
209,NaN,12.6386,NaN,0
209,NaN,11.5385,NaN,0
210,NaN,17.6835,NaN,0
210,NaN,12.8129,NaN,0
210,NaN,12.4965,NaN,0
211,NaN,11.9860,NaN,0
211,NaN,12.6948,NaN,0
211,NaN,12.6853,NaN,0
212,NaN,13.2577,NaN,0
212,NaN,13.4213,NaN,0
212,NaN,14.2987,NaN,0
213,NaN,13.7680,NaN,0
213,NaN,12.3889,NaN,0
213,NaN,11.2894,NaN,0
214,NaN,13.0348,NaN,0
214,NaN,15.1370,NaN,0
214,NaN,12.8632,NaN,0
215,NaN,12.6371,NaN,0
215,NaN,16.2830,NaN,0
215,NaN,15.0518,NaN,0
216,NaN,14.2949,NaN,0
216,NaN,11.5709,NaN,0
216,NaN,13.1085,NaN,0
217,NaN,13.2096,NaN,0
217,NaN,15.0886,NaN,0
217,NaN,12.6173,NaN,0
218,NaN,12.6934,NaN,0
218,NaN,12.8176,NaN,0
218,NaN,13.5415,NaN,0
219,NaN,13.4284,NaN,0
219,NaN,14.0164,NaN,0
219,NaN,15.2326,NaN,0
220,NaN,17.1881,NaN,0
220,NaN,13.2887,NaN,0
220,NaN,11.8198,NaN,0
221,NaN,14.5960,NaN,0
221,NaN,13.2649,NaN,0
221,NaN,13.1559,NaN,0
222,NaN,12.7683,NaN,0
222,NaN,14.1592,NaN,0
222,NaN,15.5046,NaN,0
223,NaN,12.8937,NaN,0
223,NaN,17.5247,NaN,0
223,NaN,13.3853,NaN,0
224,NaN,14.0910,NaN,0
224,NaN,13.4916,NaN,0
224,NaN,12.4142,NaN,0
225,NaN,13.9685,NaN,0
225,NaN,13.0517,NaN,0
225,NaN,12.7385,NaN,0
226,NaN,12.1555,NaN,0
226,NaN,13.9799,NaN,0
226,NaN,15.1305,NaN,0
227,NaN,14.5807,NaN,0
227,NaN,13.7594,NaN,0
227,NaN,13.8540,NaN,0
228,NaN,13.0215,NaN,0
228,NaN,13.0084,NaN,0
228,NaN,12.3556,NaN,0
229,NaN,15.6662,NaN,0
229,NaN,13.6368,NaN,0
229,NaN,12.6941,NaN,0
230,NaN,15.5578,NaN,0
230,NaN,12.8617,NaN,0
230,NaN,16.0475,NaN,0
231,NaN,13.0498,NaN,0
231,NaN,13.0589,NaN,0
231,NaN,12.3205,NaN,0
232,NaN,12.8968,NaN,0
232,NaN,13.9961,NaN,0
232,NaN,12.7654,NaN,0
233,NaN,15.9614,NaN,0
233,NaN,14.2846,NaN,0
233,NaN,16.0162,NaN,0
234,NaN,13.4380,NaN,0
234,NaN,17.7515,NaN,0
234,NaN,16.5558,NaN,0
235,NaN,13.8209,NaN,0
235,NaN,13.7098,NaN,0
235,NaN,12.1539,NaN,0
236,NaN,13.5117,NaN,0
236,NaN,14.5128,NaN,0
236,NaN,13.8252,NaN,0
237,NaN,12.6779,NaN,0
237,NaN,13.5920,NaN,0
237,NaN,12.9528,NaN,0
238,NaN,17.3943,NaN,0
238,NaN,13.9499,NaN,0
238,NaN,14.1120,NaN,0
239,NaN,18.1508,NaN,0
239,NaN,13.9451,NaN,0
239,NaN,12.5937,NaN,0
240,NaN,14.3247,NaN,0
240,NaN,14.0071,NaN,0
240,NaN,15.6653,NaN,0
241,NaN,14.1480,NaN,0
241,NaN,13.4835,NaN,0
241,NaN,13.6628,NaN,0
242,NaN,17.2694,NaN,0
242,NaN,14.0517,NaN,0
242,NaN,17.4899,NaN,0
243,NaN,14.3993,NaN,0
243,NaN,15.1021,NaN,0
243,NaN,16.8440,NaN,0
244,NaN,18.1899,NaN,0
244,NaN,15.9161,NaN,0
244,NaN,13.7513,NaN,0
245,NaN,16.2261,NaN,0
245,NaN,16.1970,NaN,0
245,NaN,17.2279,NaN,0
246,NaN,16.0348,NaN,0
246,NaN,18.3523,NaN,0
246,NaN,14.4739,NaN,0
247,NaN,18.0361,NaN,0
247,NaN,16.1216,NaN,0
247,NaN,13.5794,NaN,0
248,NaN,15.9795,NaN,0
248,NaN,14.5824,NaN,0
248,NaN,15.0151,NaN,0
249,NaN,17.6771,NaN,0
249,NaN,14.6403,NaN,0
249,NaN,16.1633,NaN,0
250,NaN,16.0661,NaN,0
250,NaN,15.3673,NaN,0
250,NaN,13.3972,NaN,0
251,NaN,16.4468,NaN,0
251,NaN,15.2855,NaN,0
251,NaN,14.6990,NaN,0
252,NaN,16.4897,NaN,0
252,NaN,14.4038,NaN,0
252,NaN,15.7220,NaN,0
253,NaN,16.3324,NaN,0
253,NaN,14.8604,NaN,0
253,NaN,15.3933,NaN,0
254,NaN,17.0832,NaN,0
254,NaN,15.9993,NaN,0
254,NaN,16.6469,NaN,0
255,NaN,16.4404,NaN,0
255,NaN,16.2325,NaN,0
255,NaN,20.5731,NaN,0
256,NaN,14.7831,NaN,0
256,NaN,14.3700,NaN,0
256,NaN,16.7224,NaN,0
257,NaN,14.7777,NaN,0
257,NaN,20.4108,NaN,0
257,NaN,15.9492,NaN,0
258,NaN,16.0892,NaN,0
258,NaN,15.8818,NaN,0
258,NaN,19.4604,NaN,0
259,NaN,18.6906,NaN,0
259,NaN,15.0609,NaN,0
259,NaN,16.3288,NaN,0
260,NaN,21.5011,NaN,0
260,NaN,16.6819,NaN,0
260,NaN,18.6825,NaN,0
261,NaN,17.8277,NaN,0
261,NaN,14.7924,NaN,0
261,NaN,17.7982,NaN,0
262,NaN,15.6667,NaN,0
262,NaN,14.5855,NaN,0
262,NaN,19.7968,NaN,0
263,NaN,14.6623,NaN,0
263,NaN,18.2922,NaN,0
263,NaN,17.1957,NaN,0
264,NaN,21.3776,NaN,0
264,NaN,17.7641,NaN,0
264,NaN,16.3646,NaN,0
265,NaN,19.8011,NaN,0
265,NaN,17.1680,NaN,0
265,NaN,17.7178,NaN,0
266,NaN,15.7301,NaN,0
266,NaN,15.0015,NaN,0
266,NaN,18.7182,NaN,0
267,NaN,23.9973,NaN,0
267,NaN,26.0277,NaN,0
267,NaN,20.3931,NaN,0
267,NaN,22.7804,NaN,0
267,NaN,25.4900,NaN,0
267,NaN,27.6623,NaN,0
268,NaN,NaN,26.4397,0
268,NaN,NaN,NaN,1
268,NaN,NaN,30.4661,0
268,NaN,NaN,30.8619,0
268,NaN,NaN,41.2977,0
268,NaN,NaN,26.6106,0
269,NaN,NaN,27.4835,0
269,NaN,NaN,30.4170,0
269,NaN,NaN,40.7441,0
269,NaN,NaN,29.3295,0
269,NaN,NaN,32.8948,0
269,NaN,NaN,25.4247,0
270,NaN,NaN,29.9644,0
270,NaN,NaN,28.4939,0
270,NaN,NaN,25.9178,0
270,NaN,NaN,35.2418,0
270,NaN,NaN,32.6157,0
270,NaN,NaN,27.3819,0
271,NaN,NaN,26.4778,0
271,NaN,NaN,28.1549,0
271,NaN,NaN,30.3330,0
271,NaN,NaN,27.9758,0
271,NaN,NaN,23.9005,0
271,NaN,NaN,27.0543,0
272,NaN,NaN,35.7184,0
272,NaN,NaN,26.5863,0
272,NaN,NaN,27.3490,0
272,NaN,NaN,26.4130,0
272,NaN,NaN,28.8200,0
272,NaN,NaN,28.8930,0
273,NaN,NaN,25.8877,0
273,NaN,NaN,22.5151,0
273,NaN,NaN,23.8717,0
274,NaN,NaN,22.8090,0
274,NaN,NaN,22.8872,0
274,NaN,NaN,23.6840,0
275,NaN,NaN,28.3771,0
275,NaN,NaN,22.7876,0
275,NaN,NaN,25.5203,0
276,NaN,NaN,23.7877,0
276,NaN,NaN,22.5463,0
276,NaN,NaN,21.4097,0
277,NaN,NaN,25.7299,0
277,NaN,NaN,23.6852,0
277,NaN,NaN,27.0891,0
278,NaN,NaN,21.4357,0
278,NaN,NaN,23.4785,0
278,NaN,NaN,22.5043,0
279,NaN,NaN,23.5643,0
279,NaN,NaN,25.5666,0
279,NaN,NaN,23.6180,0
280,NaN,NaN,26.9990,0
280,NaN,NaN,23.0472,0
280,NaN,NaN,23.3376,0
281,NaN,NaN,19.3253,0
281,NaN,NaN,28.7783,0
281,NaN,NaN,23.3445,0
282,NaN,NaN,20.8144,0
282,NaN,NaN,22.2278,0
282,NaN,NaN,22.2571,0
283,NaN,NaN,27.0598,0
283,NaN,NaN,24.0290,0
283,NaN,NaN,22.1972,0
284,NaN,NaN,22.6033,0
284,NaN,NaN,24.4102,0
284,NaN,NaN,24.3280,0
285,NaN,NaN,22.9869,0
285,NaN,NaN,23.6228,0
285,NaN,NaN,19.7027,0
286,NaN,NaN,20.5066,0
286,NaN,NaN,19.8431,0
286,NaN,NaN,22.3229,0
287,NaN,NaN,26.3805,0
287,NaN,NaN,23.8476,0
287,NaN,NaN,24.2767,0
288,NaN,NaN,22.0418,0
288,NaN,NaN,23.3219,0
288,NaN,NaN,22.4149,0
289,NaN,NaN,NaN,1
289,NaN,NaN,21.9293,0
289,NaN,NaN,20.0555,0
290,NaN,NaN,NaN,1
290,NaN,NaN,NaN,1
290,NaN,NaN,NaN,1
291,NaN,NaN,21.9522,0
291,NaN,NaN,20.3328,0
291,NaN,NaN,22.8097,0
292,NaN,NaN,21.3327,0
292,NaN,NaN,20.8509,0
292,NaN,NaN,19.2621,0
293,NaN,NaN,21.3892,0
293,NaN,NaN,25.0223,0
293,NaN,NaN,25.8052,0
294,NaN,NaN,NaN,1
294,NaN,NaN,20.6501,0
294,NaN,NaN,25.8539,0
295,NaN,NaN,26.2039,0
295,NaN,NaN,23.4337,0
295,NaN,NaN,20.9484,0
296,NaN,NaN,21.4458,0
296,NaN,NaN,23.1524,0
296,NaN,NaN,21.9045,0
297,NaN,NaN,19.4509,0
297,NaN,NaN,20.3989,0
297,NaN,NaN,22.4950,0
298,NaN,NaN,25.1677,0
298,NaN,NaN,21.5731,0
298,NaN,NaN,20.8232,0
299,NaN,NaN,21.0638,0
299,NaN,NaN,19.7103,0
299,NaN,NaN,19.5298,0
300,NaN,NaN,21.8108,0
300,NaN,NaN,22.9242,0
300,NaN,NaN,20.8929,0
301,NaN,NaN,21.6112,0
301,NaN,NaN,21.2307,0
301,NaN,NaN,21.4453,0
302,NaN,NaN,23.0050,0
302,NaN,NaN,19.0513,0
302,NaN,NaN,20.8142,0
303,NaN,NaN,21.5805,0
303,NaN,NaN,26.4633,0
303,NaN,NaN,19.9633,0
304,NaN,NaN,20.6017,0
304,NaN,NaN,20.8323,0
304,NaN,NaN,23.4740,0
305,NaN,NaN,22.2576,0
305,NaN,NaN,22.2943,0
305,NaN,NaN,20.8292,0
306,NaN,NaN,19.8026,0
306,NaN,NaN,21.0547,0
306,NaN,NaN,20.5014,0
307,NaN,NaN,20.7622,0
307,NaN,NaN,23.2985,0
307,NaN,NaN,19.5899,0
308,NaN,NaN,22.0537,0
308,NaN,NaN,23.6588,0
308,NaN,NaN,25.8541,0
309,NaN,NaN,21.7545,0
309,NaN,NaN,23.2568,0
309,NaN,NaN,23.5186,0
310,NaN,NaN,19.9924,0
310,NaN,NaN,20.8805,0
310,NaN,NaN,19.1731,0
311,NaN,NaN,20.7973,0
311,NaN,NaN,21.7195,0
311,NaN,NaN,20.9203,0
312,NaN,NaN,21.0853,0
312,NaN,NaN,20.8173,0
312,NaN,NaN,18.0640,0
313,NaN,NaN,24.5671,0
313,NaN,NaN,21.8344,0
313,NaN,NaN,19.6209,0
314,NaN,NaN,18.9853,0
314,NaN,NaN,19.6862,0
314,NaN,NaN,18.7962,0
315,NaN,NaN,20.6373,0
315,NaN,NaN,25.4121,0
315,NaN,NaN,19.8390,0
316,NaN,NaN,23.3979,0
316,NaN,NaN,21.1232,0
316,NaN,NaN,22.5224,0
317,NaN,NaN,24.7273,0
317,NaN,NaN,19.5248,0
317,NaN,NaN,23.6869,0
318,NaN,NaN,23.0753,0
318,NaN,NaN,20.0737,0
318,NaN,NaN,24.6749,0
319,NaN,NaN,19.6836,0
319,NaN,NaN,20.3550,0
319,NaN,NaN,21.2290,0
320,NaN,NaN,19.5382,0
320,NaN,NaN,22.1958,0
320,NaN,NaN,26.3033,0
321,NaN,NaN,21.7967,0
321,NaN,NaN,19.8793,0
321,NaN,NaN,22.0978,0
322,NaN,NaN,20.3037,0
322,NaN,NaN,23.9367,0
322,NaN,NaN,20.6439,0
323,NaN,NaN,18.9075,0
323,NaN,NaN,24.5712,0
323,NaN,NaN,23.9086,0
324,NaN,NaN,21.9092,0
324,NaN,NaN,20.9153,0
324,NaN,NaN,20.5510,0
325,NaN,NaN,21.7283,0
325,NaN,NaN,20.0691,0
325,NaN,NaN,21.8282,0
326,NaN,NaN,25.2752,0
326,NaN,NaN,21.1873,0
326,NaN,NaN,24.2162,0
327,NaN,NaN,19.2888,0
327,NaN,NaN,24.9267,0
327,NaN,NaN,23.8309,0
328,NaN,NaN,23.4866,0
328,NaN,NaN,24.2214,0
328,NaN,NaN,20.8831,0
329,NaN,NaN,21.4653,0
329,NaN,NaN,25.7082,0
329,NaN,NaN,21.7741,0
330,NaN,NaN,19.4700,0
330,NaN,NaN,21.7035,0
330,NaN,NaN,21.0142,0
331,NaN,NaN,22.8450,0
331,NaN,NaN,20.5765,0
331,NaN,NaN,21.0748,0
332,NaN,NaN,19.8424,0
332,NaN,NaN,26.0763,0
332,NaN,NaN,25.1791,0
333,NaN,NaN,20.9758,0
333,NaN,NaN,20.3228,0
333,NaN,NaN,20.1766,0
334,NaN,NaN,18.8491,0
334,NaN,NaN,23.4091,0
334,NaN,NaN,24.8790,0
335,NaN,NaN,21.9021,0
335,NaN,NaN,25.3150,0
335,NaN,NaN,21.9984,0
336,NaN,NaN,19.6764,0
336,NaN,NaN,20.0620,0
336,NaN,NaN,23.0360,0
337,NaN,NaN,21.9483,0
337,NaN,NaN,22.0931,0
337,NaN,NaN,21.4176,0
338,NaN,NaN,20.6661,0
338,NaN,NaN,24.6398,0
338,NaN,NaN,24.2653,0
339,NaN,NaN,21.0433,0
339,NaN,NaN,21.2543,0
339,NaN,NaN,22.0480,0
340,NaN,NaN,20.8204,0
340,NaN,NaN,21.2297,0
340,NaN,NaN,22.2447,0
341,NaN,NaN,20.0927,0
341,NaN,NaN,20.6084,0
341,NaN,NaN,22.7277,0
342,NaN,NaN,23.6745,0
342,NaN,NaN,21.7602,0
342,NaN,NaN,22.3467,0
343,NaN,NaN,24.8015,0
343,NaN,NaN,20.9184,0
343,NaN,NaN,22.3870,0
344,NaN,NaN,21.5852,0
344,NaN,NaN,20.2107,0
344,NaN,NaN,21.4489,0
345,NaN,NaN,21.8341,0
345,NaN,NaN,21.1413,0
345,NaN,NaN,19.7415,0
346,NaN,NaN,20.7679,0
346,NaN,NaN,19.6438,0
346,NaN,NaN,22.5277,0
347,NaN,NaN,20.8566,0
347,NaN,NaN,20.0994,0
347,NaN,NaN,21.8410,0
348,NaN,NaN,23.1745,0
348,NaN,NaN,24.5843,0
348,NaN,NaN,26.0310,0
349,NaN,NaN,21.7102,0
349,NaN,NaN,21.3506,0
349,NaN,NaN,21.7283,0
350,NaN,NaN,21.6954,0
350,NaN,NaN,22.7876,0
350,NaN,NaN,22.6753,0
351,NaN,NaN,20.2909,0
351,NaN,NaN,19.5830,0
351,NaN,NaN,19.7299,0
352,NaN,NaN,20.4318,0
352,NaN,NaN,22.1477,0
352,NaN,NaN,23.2561,0
353,NaN,NaN,22.9187,0
353,NaN,NaN,22.2116,0
353,NaN,NaN,21.1844,0
354,NaN,NaN,26.6693,0
354,NaN,NaN,20.7460,0
354,NaN,NaN,23.2191,0
355,NaN,NaN,20.8447,0
355,NaN,NaN,21.8892,0
355,NaN,NaN,20.7758,0
356,NaN,NaN,21.5321,0
356,NaN,NaN,19.4249,0
356,NaN,NaN,22.3963,0
357,NaN,NaN,20.6022,0
357,NaN,NaN,21.3699,0
357,NaN,NaN,25.2264,0
358,NaN,NaN,20.3836,0
358,NaN,NaN,21.6808,0
358,NaN,NaN,22.7470,0
359,NaN,NaN,24.1365,0
359,NaN,NaN,25.4681,0
359,NaN,NaN,23.1149,0
360,NaN,NaN,21.9090,0
360,NaN,NaN,22.4943,0
360,NaN,NaN,20.9067,0
361,NaN,NaN,24.9813,0
361,NaN,NaN,22.8033,0
361,NaN,NaN,25.1195,0
362,NaN,NaN,20.4239,0
362,NaN,NaN,23.4008,0
362,NaN,NaN,23.0124,0
363,NaN,NaN,21.5642,0
363,NaN,NaN,22.8617,0
363,NaN,NaN,22.8910,0
364,NaN,NaN,23.9480,0
364,NaN,NaN,21.8129,0
364,NaN,NaN,26.1240,0
365,NaN,NaN,26.4077,0
365,NaN,NaN,NaN,1
365,NaN,NaN,28.8837,0
366,NaN,NaN,NaN,1
366,NaN,NaN,NaN,1
366,NaN,NaN,NaN,1
367,NaN,NaN,23.6375,0
367,NaN,NaN,23.3698,0
367,NaN,NaN,22.6564,0
368,NaN,NaN,25.3069,0
368,NaN,NaN,29.7508,0
368,NaN,NaN,22.6107,0
369,NaN,NaN,20.9215,0
369,NaN,NaN,23.1953,0
369,NaN,NaN,24.7006,0
370,NaN,NaN,27.5195,0
370,NaN,NaN,25.9397,0
370,NaN,NaN,23.6721,0
371,NaN,NaN,20.3269,0
371,NaN,NaN,22.4762,0
371,NaN,NaN,24.7443,0
372,NaN,NaN,22.2561,0
372,NaN,NaN,24.3187,0
372,NaN,NaN,27.5385,0
373,NaN,NaN,28.3051,0
373,NaN,NaN,22.5527,0
373,NaN,NaN,23.1495,0
374,NaN,NaN,22.8250,0
374,NaN,NaN,21.8639,0
374,NaN,NaN,27.7047,0
375,NaN,NaN,28.2605,0
375,NaN,NaN,23.5364,0
375,NaN,NaN,23.3693,0
376,NaN,NaN,24.8709,0
376,NaN,NaN,23.2873,0
376,NaN,NaN,26.9880,0
377,NaN,NaN,23.4292,0
377,NaN,NaN,21.9011,0
377,NaN,NaN,25.6660,0
378,NaN,NaN,24.9417,0
378,NaN,NaN,22.9254,0
378,NaN,NaN,22.9638,0
379,NaN,NaN,24.4451,0
379,NaN,NaN,27.9360,0
379,NaN,NaN,23.3309,0
380,NaN,NaN,27.0088,0
380,NaN,NaN,23.7541,0
380,NaN,NaN,27.0877,0
381,NaN,NaN,35.2721,0
381,NaN,NaN,25.7862,0
381,NaN,NaN,24.3123,0
382,NaN,NaN,22.2044,0
382,NaN,NaN,29.2599,0
382,NaN,NaN,25.8410,0
383,NaN,NaN,27.0998,0
383,NaN,NaN,26.6535,0
383,NaN,NaN,25.0130,0
384,NaN,NaN,25.5744,0
384,NaN,NaN,25.9743,0
384,NaN,NaN,27.5764,0
385,NaN,NaN,24.8871,0
385,NaN,NaN,27.5018,0
385,NaN,NaN,25.9595,0
386,NaN,NaN,26.8548,0
386,NaN,NaN,24.0088,0
386,NaN,NaN,27.1201,0
387,NaN,NaN,24.6222,0
387,NaN,NaN,24.2732,0
387,NaN,NaN,27.0722,0
388,NaN,NaN,31.3871,0
388,NaN,NaN,26.3424,0
388,NaN,NaN,26.1407,0
389,NaN,NaN,37.1618,0
389,NaN,NaN,24.0185,0
389,NaN,NaN,29.9571,0
390,NaN,NaN,24.5111,0
390,NaN,NaN,27.8661,0
390,NaN,NaN,25.4860,0
391,NaN,NaN,24.0026,0
391,NaN,NaN,24.1010,0
391,NaN,NaN,24.2710,0
392,NaN,NaN,25.6484,0
392,NaN,NaN,26.3791,0
392,NaN,NaN,23.3092,0
393,NaN,NaN,25.7218,0
393,NaN,NaN,26.1199,0
393,NaN,NaN,25.6507,0
394,NaN,NaN,27.5383,0
394,NaN,NaN,22.8765,0
394,NaN,NaN,27.8618,0
395,NaN,NaN,23.3574,0
395,NaN,NaN,25.6093,0
395,NaN,NaN,24.9331,0
396,NaN,NaN,28.1668,0
396,NaN,NaN,28.7848,0
396,NaN,NaN,24.9147,0
397,NaN,NaN,26.8385,0
397,NaN,NaN,26.3758,0
397,NaN,NaN,27.5853,0
398,NaN,NaN,25.0826,0
398,NaN,NaN,26.1378,0
398,NaN,NaN,27.4167,0
399,NaN,NaN,30.3860,0
399,NaN,NaN,30.0364,0
399,NaN,NaN,28.3854,0
400,NaN,NaN,23.3006,0
400,NaN,NaN,27.9496,0
400,NaN,NaN,24.8191,0
401,NaN,NaN,26.4843,0
401,NaN,NaN,24.8802,0
401,NaN,NaN,25.1861,0
402,NaN,NaN,27.0383,0
402,NaN,NaN,28.2066,0
402,NaN,NaN,29.9144,0

